Semi-Supervised Classification on Non-Sparse Graphs Using Low-Rank Graph Convolutional Networks

Graph Convolutional Networks (GCNs) have proven to be successful tools for semi-supervised learning on graph-based datasets. For sparse graphs, linear and polynomial filter functions have yielded impressive results. For large non-sparse graphs, however, network training and evaluation becomes prohibitively expensive. By introducing low-rank filters, we gain significant runtime acceleration and simultaneously improved accuracy. We further propose an architecture change mimicking techniques from Model Order Reduction in what we call a reduced-order GCN. Moreover, we present how our method can also be applied to hypergraph datasets and how hypergraph convolution can be implemented efficiently.

==> filtervalues.csv <==
x yLinear yQuadratic yPinv yLinearLowrank yQuadraticLowrank yPinvLowrank
0 1 1 0 1 1 0
0.3 0.8 0.64 1 0.8 0.64 1
0.4 0.733333 0.537778 0.75 0.733333 0.537778 0.75
0.5 0.666667 0.444444 0.6 0.666667 0.444444 0.6
0.6 0.6 0.36 0.5 0.6 0.36 0.5
0.65 0.566667 0.321111 0.461538 0.566667 0.321111 0.461538
0.7 0.533333 0.284444 0.428571 0.533333 0.284444 0.428571
0.75 0.5 0.25 0.4 0 0 0.4
0.8 0.466667 0.217778 0.375 0 0 0
0.85 0.433333 0.187778 0.352941 0 0 0
0.87 0.42 0.1764 0.344828 0 0 0
0.9 0.4 0.16 0.333333 0 0 0
0.92 0.386667 0.149511 0.326087 0 0 0
0.94 0.373333 0.139378 0.319149 0 0 0
0.97 0.353333 0.124844 0.309278 0 0 0
1 0.333333 0.111111 0.3 0 0 0
1.03 0.313333 0.0981778 0.291262 0 0 0
1.06 0.293333 0.0860444 0.283019 0 0 0
1.1 0.266667 0.0711111 0.272727 0 0 0
1.15 0.233333 0.0544444 0.26087 0 0 0
1.2 0.2 0.04 0.25 0 0 0
1.3 0.133333 0.0177778 0.230769 0 0 0
1.4 0.0666667 0.00444444 0.214286 0 0 0
1.5 0 0 0.2 0 0 0


==> spiral_2000.txt <==
1.722079 0.004065 -1.930352 1
2.825943 -1.164381 -2.115908 1
5.482865 0.209562 -0.449300 1
2.153855 -1.237846 -1.002765 1
2.328972 -1.393072 -0.862176 1
2.408401 -0.879555 -0.465715 1
1.393015 0.860509 0.882142 1
2.229556 -0.141189 -1.138317 1
1.141817 -1.074962 1.869845 1
2.096763 -0.015174 0.390762 1
1.233939 0.508470 -1.251276 1
0.553299 -0.266131 1.259728 1
1.512493 1.637808 0.142626 1
4.235970 0.418559 -0.652744 1
3.601432 -0.680239 -0.594811 1
2.201379 -0.076934 -0.669773 1
1.124537 0.432177 0.387429 1
0.261338 0.761217 0.345548 1
1.508559 -0.435390 -0.198799 1
1.888199 -0.543309 -0.457418 1
1.480003 -1.243468 0.692952 1
2.579697 -0.653455 1.318395 1
3.462323 0.079212 -0.271497 1
2.559463 -0.172467 -0.950950 1
2.880498 -0.778204 0.359283 1
2.370193 0.784780 -0.418352 1
0.489388 2.793244 0.524283 2
2.263682 -0.692566 0.284570 1
2.363192 -0.761086 -0.355648 1
0.317807 -0.137225 -1.487656 1
2.068844 -0.361583 -0.882884 1
2.922646 -1.184414 1.082945 1
-0.190763 0.605542 -0.770030 1
1.756673 1.422215 -0.113774 1
2.056582 -0.901504 0.643018 1
2.709027 -1.043255 -0.792938 1
3.904602 0.784529 -1.649310 1
2.092839 -0.690961 0.100015 1
1.957022 0.178630 -0.850565 1
2.050827 0.795209 -1.846059 1
2.981264 2.138568 -0.618001 1
-0.362944 1.344679 0.718671 2
1.215567 -1.388549 -0.345332 1
3.140747 0.742533 0.186248 1
2.429602 -0.148834 -0.018525 1
2.515969 -0.550804 1.454767 1
2.905189 1.574485 0.462282 1
1.921518 -0.144642 0.556287 1
-0.205584 -1.163555 -0.705641 1
4.078738 -0.158476 -0.163012 1
1.455536 -0.663066 0.708473 1
0.796392 -2.803668 -0.223688 1
1.355127 -1.247080 -0.165567 1
2.220756 0.225193 -0.001937 1
1.740844 1.076317 -0.615746 1
2.254258 0.819782 -0.987692 1
2.124781 0.040733 0.472832 1
2.087570 -1.711298 0.185216 1
3.137544 0.459839 -1.461985 1
2.076613 -0.438324 0.137287 1
3.120472 0.522639 0.222559 1
1.676805 0.806999 -1.300753 1
1.632536 -0.265498 0.931359 1
2.002762 1.740069 0.534856 1
2.521891 0.150646 0.055320 1
2.322150 1.222557 0.627936 1
2.574461 0.786344 -1.496391 1
1.497290 -1.517600 -0.944688 1
3.807030 -0.091755 -0.673953 1
3.036547 -0.258687 1.190350 1
0.448418 1.488054 -1.475567 1
0.874875 -2.000881 0.929383 1
0.099989 1.238267 -0.388667 1
1.567990 -0.201850 1.217747 1
0.857822 0.523425 0.237330 1
1.448358 0.945234 -0.155105 1
3.873829 2.009891 0.631993 1
2.498165 1.539400 -1.295231 1
2.834737 1.661753 0.917450 1
1.235178 1.942713 -0.081059 1
2.857195 -0.082799 0.776372 1
3.161203 0.543544 0.235543 1
1.325271 -0.367067 0.264611 1
1.553666 0.736477 0.395472 1
1.527841 -0.580858 -1.209423 1
2.882097 -0.660108 0.091857 1
1.138870 1.824120 -1.029235 1
2.180448 1.268011 0.326776 1
1.755843 1.780018 1.031091 2
4.008161 -0.497373 0.572055 1
2.192842 1.344914 -0.115976 1
2.606668 0.084476 -0.789542 1
0.677343 0.155091 -1.298725 1
3.080771 1.311262 0.180564 1
1.215478 0.028894 1.680124 1
2.141803 -0.038566 0.219462 1
0.550107 -0.462870 0.029881 1
1.607783 0.414189 0.671929 1
1.069825 2.104724 -0.195260 1
1.008427 -0.261897 0.589097 1
1.759120 0.859985 -0.161398 1
2.041630 0.310837 0.935908 1
3.521251 -0.089566 -0.262143 1
0.691428 -0.572817 -0.587260 1
0.240375 -0.449867 1.925903 2
0.858029 -2.299579 -0.713428 1
1.247021 -0.403145 -0.036592 1
2.030004 -0.804275 0.340442 1
1.510748 1.583404 -0.148364 1
5.345776 -0.683770 0.055676 1
1.932709 0.386193 -0.077066 1
2.427403 -0.361982 -2.316373 1
1.426225 0.298346 -0.509454 1
2.457406 -1.092595 -0.149158 1
1.815996 -0.728626 -0.737091 1
0.200413 -0.309350 0.555046 1
1.343890 -0.819987 -1.545856 1
4.225237 -1.240043 -0.383331 1
2.317087 -0.173140 -0.604714 1
3.240616 0.767277 0.777628 1
2.589125 -0.397940 0.681367 1
0.632440 -0.937036 0.333399 1
3.145373 -1.322878 0.170913 1
2.713981 -0.982085 -0.923337 1
0.580747 0.039219 0.293579 1
1.115581 -0.007381 0.537377 1
1.343991 0.078862 0.897509 1
0.810548 -0.049854 -0.236651 1
2.006340 -0.296255 1.267564 1
2.987729 0.684389 1.278564 1
2.721541 -0.135061 0.936810 1
0.032272 0.135977 -0.755135 1
1.519280 -0.335679 0.426499 1
0.111506 -0.084010 -1.224268 1
3.842689 -0.263969 0.539662 1
1.482511 -1.345376 0.178929 1
2.546504 -0.762195 -0.286764 1
2.293216 -1.160923 -0.651156 1
2.990171 -0.097798 -0.495540 1
2.722381 0.150643 -1.724168 1
1.021195 0.156613 -1.313004 1
1.930931 -1.405844 -1.197223 1
2.164257 1.439961 -0.577617 1
0.189430 0.796261 0.357225 1
3.551649 0.167508 -1.849540 1
1.304638 1.389555 -0.048561 1
2.687646 -0.552294 -1.507910 1
2.975057 -0.890849 0.036240 1
2.132207 0.299794 0.159188 1
2.241972 0.559058 0.579955 1
3.423268 0.153168 -0.116477 1
3.261709 0.732671 0.287237 1
1.138081 0.522182 0.881372 1
1.052920 0.371071 0.427088 1
4.621680 0.127381 0.591442 1
1.380823 -0.799734 -0.893552 1
0.935445 -1.530044 0.214458 1
1.512819 0.242907 -0.024705 1
1.885414 -0.185072 -1.252782 1
2.300710 1.126338 1.498661 1
1.591148 -0.670168 -1.018427 1
2.113729 0.064920 -0.106597 1
1.905400 -0.765522 1.664823 1
2.782949 -1.929918 0.404437 1
3.899926 0.815348 -0.281064 1
0.991234 -1.223220 0.956125 1
2.085105 0.630165 1.511395 1
2.803533 -0.939913 -0.266579 1
2.398251 -2.173646 1.451511 1
2.410124 -0.391339 0.908503 1
2.855151 2.107951 1.397279 2
2.464691 -0.184735 1.138407 1
0.963734 1.477508 0.336088 1
0.522429 0.821531 -1.211435 1
1.774227 0.794774 0.897004 1
3.530492 1.652678 0.596699 1
1.529635 -0.394398 -0.776260 1
2.049864 -0.462366 0.495055 1
1.496811 0.827346 -0.120020 1
0.536376 -0.307577 0.519831 1
3.144196 -0.391777 0.143904 1
2.797866 0.460588 1.365761 1
1.905614 0.127592 -1.525626 1
1.423096 1.280869 0.788256 1
2.994625 -0.198387 0.471507 1
0.647973 0.291960 -0.223302 1
1.674389 0.822227 -1.100587 1
2.567746 0.093608 0.662588 1
1.240127 -1.686815 -1.436648 1
1.886053 1.107447 0.941032 1
2.991063 -0.184215 0.564384 1
3.126217 -0.171946 -1.430303 1
2.499432 -1.397682 0.115952 1
1.767611 -1.454923 0.648973 1
2.164266 -0.722903 -0.116043 1
1.114678 0.229633 -1.091844 1
3.961561 0.265643 0.973060 1
1.790989 -0.572338 1.338309 1
1.552407 0.429614 -0.281997 1
2.698772 -0.788292 0.489665 1
1.851077 0.286397 0.523703 1
2.730326 -0.061475 2.095323 1
1.459638 -0.981517 0.874649 1
3.283995 1.180766 -0.216842 1
2.607999 0.172872 0.021039 1
2.184260 0.174723 0.215879 1
1.633972 0.471591 1.689562 1
-0.103556 2.047359 1.315872 2
0.685079 -0.643684 1.069610 1
2.497223 -1.452897 0.339660 1
1.157152 -0.634255 1.053830 1
-0.218705 -1.113641 -1.903396 1
2.622148 -0.891033 -0.898857 1
1.507877 1.710622 0.286606 1
3.078599 -0.517433 0.040401 1
2.846180 -0.247914 1.137795 1
1.809660 2.065885 -0.078111 1
1.396219 -0.435019 2.130993 1
1.146594 0.085137 -1.428491 1
3.005420 0.663892 0.429370 1
2.128593 0.030098 0.441033 1
3.236633 0.217723 0.031811 1
2.499847 -1.484861 0.433980 1
3.298574 -0.645135 1.598462 1
2.549051 0.037661 -0.412555 1
2.703112 -0.199665 -1.406365 1
2.992502 0.564386 0.719865 1
-0.849025 0.538080 -0.668940 1
1.561256 0.295340 0.562279 1
1.634553 -0.424154 0.298600 1
0.804538 -1.101391 1.060934 1
1.909824 -0.601818 0.256165 1
1.362539 -2.297645 1.186834 1
3.264233 0.089020 0.773650 1
1.508621 -0.421229 -0.901397 1
0.282155 1.664150 1.284312 2
3.675338 0.780225 -0.761138 1
1.679696 -1.393100 0.884135 1
0.651809 -0.714211 0.354292 1
0.517948 0.522835 -0.302107 1
1.848810 -0.030018 -0.314463 1
2.511238 -1.536352 -1.031237 1
0.651259 -0.756320 -0.584291 1
1.883715 -1.708872 -0.303540 1
2.327278 2.037757 0.453692 1
3.910760 0.060785 2.246629 1
1.471421 1.859870 -1.270158 1
1.422928 1.295661 1.874018 2
1.903520 -1.033391 1.511112 1
4.173036 1.198004 0.260626 1
1.494237 -0.170118 -1.616775 1
1.309417 0.011122 0.334351 1
2.145938 -1.436511 -0.962183 1
2.264159 0.518322 0.134287 1
2.971596 1.378803 -1.512006 1
2.137056 -1.065865 -1.437281 1
3.119616 -0.924039 -1.373310 1
1.953906 0.057368 -1.149900 1
2.651331 0.421562 -0.219217 1
2.680021 0.865309 1.004726 1
1.912576 0.828561 1.921107 2
3.557555 -0.006081 -0.461345 1
3.040428 -0.211139 1.324054 1
1.403874 1.024997 0.616027 1
3.057400 -1.078205 -1.588972 1
2.834974 0.129677 0.043305 1
0.958115 0.185870 -0.422105 1
3.196781 -0.406374 -1.758174 1
0.565540 2.306985 -0.613415 1
1.894228 -0.013794 -0.543985 1
1.463319 1.166375 0.128757 1
1.945164 -0.023843 -0.224049 1
1.476343 0.768747 -1.181676 1
1.420059 -0.520822 -0.068324 1
2.901197 0.613204 -0.230597 1
2.088226 0.635733 -0.051065 1
2.711379 1.190523 0.503751 1
2.771485 -0.393349 -1.403734 1
3.239150 1.107667 -0.968395 1
1.430241 -2.424920 1.378753 1
1.351136 1.619968 0.645668 1
2.346415 -0.967710 0.251743 1
2.332237 -1.575592 0.118506 1
3.554859 0.826211 -0.157613 1
2.451877 0.171258 0.933790 1
2.188111 0.060521 -0.705489 1
2.151913 -0.946732 -0.690588 1
0.992253 -1.030898 0.224692 1
1.881690 -0.840905 0.237911 1
2.679876 -0.293900 0.281110 1
2.495006 0.293201 -0.546705 1
1.700085 0.741315 -0.849678 1
3.768037 1.394036 0.706344 1
0.148172 0.040421 0.943790 1
1.265274 1.332016 0.702628 1
2.076150 1.048617 0.989752 1
3.192951 -1.230003 -0.892782 1
2.639512 -0.485731 -0.387113 1
1.348669 -1.041790 -0.149234 1
2.558353 0.045129 2.027389 1
2.204630 -1.380233 0.319934 1
-0.268985 1.030049 0.757989 2
1.331405 0.509076 0.632626 1
2.015166 0.049558 -1.146075 1
2.059617 -1.514557 -1.102843 1
0.408221 -1.040317 -0.967355 1
2.260800 1.555200 0.069416 1
1.467842 0.051619 -0.908031 1
0.290119 -0.003157 0.307384 1
1.923772 -0.489482 0.449688 1
1.469302 -0.373722 -0.316162 1
1.610567 1.282116 0.666098 1
2.598219 1.435235 -0.227123 1
2.307853 0.572397 0.589576 1
2.103841 1.324012 -1.685940 1
1.982426 1.923893 0.540768 1
0.017465 0.858664 1.112982 2
3.466001 -1.216593 -1.129450 1
1.647501 -0.481052 0.024468 1
2.713299 0.566718 -0.186360 1
2.763666 0.020198 -0.616428 1
2.557064 -0.614212 0.372387 1
2.565076 0.189818 -0.960345 1
1.823235 -1.842034 0.016134 1
3.551399 -0.157058 -2.313642 1
0.097949 0.499762 0.821895 1
1.699249 0.106360 1.504272 1
2.669821 -0.801577 -1.336252 1
2.245625 -0.765254 2.736027 1
3.524935 2.095448 -0.477757 1
1.783714 1.108033 0.533981 1
3.329252 0.929643 0.027491 1
0.943345 0.144516 0.793729 1
0.818395 0.128264 -0.953935 1
2.580480 -0.138101 1.236876 1
1.248096 0.417885 1.102557 1
1.114223 0.536589 -1.142295 1
1.310224 -1.735349 0.650779 1
2.139732 1.087730 0.412072 1
1.015341 -0.750132 -0.478549 1
2.243352 -0.492872 -2.513501 1
2.198284 0.543579 0.472710 1
2.233537 -0.712051 0.964072 1
2.157288 -0.730161 1.317947 1
1.516522 1.843087 0.072123 1
2.068269 1.112385 0.577734 1
1.667696 0.929511 -1.046924 1
0.551076 0.649667 -0.478720 1
4.176198 0.415249 -0.960790 1
1.897520 1.548666 1.399303 2
2.091201 -1.619836 -1.367878 1
2.703020 0.558467 2.288406 1
2.538262 -1.551047 1.637486 1
2.560916 0.605159 0.662205 1
3.503467 0.969017 -0.114183 1
2.502964 -0.054062 -0.748087 1
2.783063 1.811550 -1.701660 1
1.230505 0.881376 -0.053911 1
2.743302 -0.478509 -2.456386 1
1.856855 -0.080520 2.260475 1
2.755919 -1.227044 -1.358968 1
2.132500 -1.433690 -0.262405 1
0.742769 0.319435 0.721232 1
2.669386 -0.523792 -0.483830 1
3.185406 1.093004 0.813699 1
2.422918 0.686450 1.640134 1
0.620491 -1.713017 1.095315 1
0.669120 1.164881 1.034416 2
3.014603 -1.440868 0.102285 1
2.745683 0.230935 1.303573 1
1.288394 1.163372 1.017776 1
2.159843 -0.883252 0.166857 1
1.711570 -0.143731 -0.461873 1
0.916176 -0.098231 0.322258 1
3.333494 -1.361639 -0.563886 1
1.555836 -0.017133 -0.821750 1
1.889869 -1.029009 1.606152 1
0.937314 0.713322 -0.431782 1
1.031765 -0.549562 -1.103357 1
2.079675 -0.241519 -0.470556 1
0.879487 -0.093340 -0.531997 1
1.260742 -0.066921 -1.419745 1
4.478264 -0.231148 -1.574372 1
3.025150 -1.537135 1.333577 1
-0.587151 -0.741791 -0.315409 1
1.023596 -0.222036 1.566668 1
3.340673 0.020881 -0.158202 1
1.213739 1.690485 0.064202 1
1.365388 -0.837920 -1.464576 1
2.751753 0.423311 -0.152693 1
2.628833 1.706519 1.358707 1
2.301714 1.567589 -1.577507 1
1.927213 0.126508 0.123822 1
2.615581 1.072770 1.425042 1
2.248771 1.812639 0.262946 1
2.257007 2.718607 0.981924 2
2.286690 -0.668010 -2.158655 1
1.488606 0.525073 0.436082 1
1.426082 -0.476819 -0.466578 1
1.945754 0.602701 1.020066 1
0.424705 0.672782 2.887439 2
0.184896 2.728237 1.211625 2
-0.049088 0.084310 3.885137 3
-0.864943 1.456609 2.249214 2
-1.075686 1.428859 1.884757 2
0.351215 3.078387 2.419989 2
2.857937 0.700710 1.988063 1
1.005407 2.484550 2.751286 2
0.262782 3.102230 3.841321 2
0.264921 1.312656 3.648382 2
0.575923 3.119834 3.343466 2
1.023260 3.756435 2.553316 2
-1.337922 1.809499 2.525609 2
0.392956 1.719389 2.603161 2
2.069818 -0.079220 4.552097 2
0.539976 1.574437 4.077754 2
-0.734484 1.300614 0.847664 2
0.779876 3.166775 1.976775 2
2.278026 1.359941 2.283088 2
-0.682658 0.624578 3.485478 3
0.849567 3.310990 3.029464 2
0.968143 1.567725 2.161588 2
1.146841 2.008073 2.078925 2
1.946799 3.586861 1.713993 2
-0.662805 0.589944 2.383916 2
-0.731665 1.358105 4.158934 3
0.711916 0.954963 3.973968 2
0.290510 3.014750 2.662644 2
0.708117 0.073039 3.348084 2
1.133287 1.876679 3.405410 2
0.251637 2.333447 1.657910 2
2.362591 2.330925 1.620274 2
1.140779 1.438702 1.372466 2
2.091616 1.228926 3.276907 2
0.820745 1.905676 2.166668 2
-1.288013 0.808742 3.095971 3
0.498104 1.524085 4.278271 2
0.568540 2.152520 3.674533 2
2.345370 -1.456418 2.055274 1
0.747960 2.791804 0.963255 2
-1.349920 2.404233 3.378185 3
1.058365 1.533603 2.909496 2
0.008328 -0.469838 2.630065 2
-0.135472 1.557867 3.539655 2
0.698824 -0.147260 2.764780 2
0.801848 0.783785 3.615431 2
0.829251 1.627027 3.374244 2
0.769117 3.426365 1.695362 2
-0.909407 2.075369 1.260644 2
0.412142 1.621714 1.228180 2
-0.340624 1.906746 3.786955 2
1.526355 1.417474 2.439087 2
1.150647 0.664909 2.904773 2
0.430551 1.942107 1.963426 2
0.997043 1.584580 3.282306 2
0.720851 2.238133 2.932562 2
-0.361019 1.553655 2.778856 2
0.436486 0.651966 2.961513 2
0.412547 -0.031885 1.858494 2
0.605465 0.663282 3.772000 2
0.215546 1.929655 2.254568 2
0.860633 0.608150 4.220586 2
1.686774 1.713820 3.182550 2
1.029814 3.556808 2.406530 2
0.134787 2.955369 3.265459 2
1.564511 3.361981 2.226960 2
-0.001693 3.477552 2.075419 2
-0.397239 0.656740 3.851890 3
-1.189982 0.986126 2.059844 2
0.104621 2.974021 3.199200 2
1.035883 -0.303682 3.689522 2
0.872649 2.453335 1.353031 2
-1.037066 2.742461 1.987511 2
1.483828 1.380355 4.159183 2
2.073060 1.422715 2.525464 2
0.831993 0.604701 2.324872 2
-0.550161 2.307085 2.152687 2
-0.339858 1.068125 3.016383 2
-0.012667 2.846826 1.288563 2
1.999611 1.107166 1.798654 2
2.606024 1.820346 5.230030 2
0.124201 3.388637 3.792957 2
1.670318 1.876501 2.306100 2
-0.660749 1.913025 1.897181 2
1.218941 2.433451 2.217956 2
0.332742 0.376193 2.731698 2
-0.746142 2.921696 2.696037 2
-0.610556 3.576127 1.963113 2
0.921352 2.837585 2.066622 2
1.142645 2.462185 1.273049 2
0.906092 2.404832 2.373575 2
-0.352363 4.185760 3.807517 2
1.240586 3.373859 1.790730 2
-0.768581 1.045308 2.262593 2
0.094306 2.742723 1.666947 2
1.351728 2.935630 3.212669 2
-0.292277 1.836038 2.643349 2
2.103803 4.075266 3.562429 2
0.643369 1.974666 1.174226 2
0.496355 2.815288 3.488183 2
-0.423302 2.401575 2.054499 2
2.149396 3.883926 3.315152 2
0.120662 2.680776 2.211108 2
-0.361793 2.363687 3.616015 2
0.055925 1.338734 2.370330 2
1.172414 3.603257 3.108419 2
1.899042 0.717862 1.864033 2
-1.888820 1.656031 3.585023 3
0.397623 2.787575 2.776963 2
1.445442 2.533781 3.164184 2
0.673708 1.940403 1.278266 2
1.225257 3.790090 2.249863 2
0.265053 0.421037 2.639110 2
-1.466949 2.937376 2.591817 2
-0.670124 2.174442 4.640175 3
-0.139695 1.343362 2.691748 2
-0.104640 0.632342 2.503774 2
0.326716 3.968981 1.499626 2
-1.967787 1.213613 2.143136 2
0.332359 0.967931 3.750329 2
-1.191115 2.019568 2.556985 2
2.574336 1.631062 2.772564 2
1.280869 2.003016 2.868881 2
0.528020 2.887577 2.977337 2
2.252592 1.193179 4.693438 2
0.217258 -0.124046 3.490331 2
1.201295 1.528461 2.852397 2
0.221759 2.301389 2.873128 2
-0.379012 0.920131 2.840163 2
0.862077 0.491693 3.126372 2
-1.648225 1.961059 3.395943 3
2.029856 1.582204 2.930391 2
1.243455 2.473851 1.711537 2
0.353036 2.105843 4.321665 2
0.616909 2.615848 3.395411 2
0.886886 2.184750 2.734499 2
2.102928 0.050180 0.761633 1
0.652550 1.712466 2.997885 2
-1.192339 1.203611 2.840919 2
1.499322 3.145104 3.009832 2
0.242024 1.528592 0.837266 2
1.501497 0.729487 2.062053 2
0.794166 1.152233 3.126971 2
0.153093 1.441806 3.191260 2
2.131855 1.645966 4.089728 2
-0.587110 -0.477748 2.389567 2
0.071392 2.529802 1.821544 2
-0.058949 2.028014 2.483605 2
1.615406 3.172706 1.112165 2
1.464546 1.961585 3.086639 2
1.373416 1.378208 1.770902 2
-0.124854 0.325878 3.056292 2
0.025173 3.802265 1.736027 2
0.622769 3.078785 2.211591 2
0.703282 1.683676 3.174335 2
0.551620 1.336496 2.759388 2
1.650147 1.256858 2.485487 2
0.145558 1.784023 2.782150 2
-1.265473 -0.602678 1.251293 2
-0.425388 2.801455 1.343303 2
1.698184 0.640191 2.097565 2
2.063450 3.526786 2.550845 2
1.377254 3.554771 1.927824 2
1.437757 0.729028 1.172495 1
-0.622056 1.004048 3.338604 2
1.583731 1.652996 1.185504 2
0.900044 2.876762 1.645100 2
-0.265438 2.196745 2.019181 2
1.705125 3.275406 3.366960 2
1.108042 2.196132 0.839375 2
0.840068 1.178210 1.014684 2
0.636860 2.361269 1.267530 2
1.836228 1.846168 2.088245 2
-0.163278 2.288472 3.361543 2
1.502889 1.024496 0.518764 1
0.282823 0.643259 3.335906 2
1.954123 0.114147 1.809840 1
-2.574517 2.239745 2.842002 3
0.456566 2.357332 0.728798 2
0.062020 1.735404 1.682162 2
2.220621 2.644240 2.504539 2
-0.065491 0.940817 1.955148 2
1.623337 -0.165214 3.976356 2
1.387473 1.005719 -0.153894 1
1.295690 0.822894 2.907928 2
0.174988 2.316211 1.997698 2
1.330741 3.266604 3.069552 2
0.293389 0.641146 3.244881 2
-0.585505 2.242284 1.150279 2
2.517698 0.313757 2.052393 1
0.427156 2.199534 2.110724 2
0.975437 2.033177 3.045307 2
1.434514 1.561151 1.496975 2
1.198127 2.337810 4.286700 2
0.429504 1.771371 2.515300 2
0.749373 2.038804 2.794787 2
-0.642984 1.793705 2.596814 2
0.682079 1.332750 2.267377 2
0.628555 2.210430 2.087254 2
0.880710 1.784712 1.772941 2
1.206441 0.738886 1.829777 2
0.235645 1.339051 2.672867 2
2.624108 1.655220 3.600723 2
0.183598 0.884845 0.571446 1
-0.254078 2.267999 2.371331 2
1.909483 0.908592 2.263622 2
-1.666300 0.326170 1.205629 2
1.637677 2.634890 1.270449 2
2.461822 2.789541 2.418371 2
-0.285130 1.642345 2.209165 2
-0.414563 3.987337 2.117070 2
-0.509242 2.203355 2.959603 2
0.457214 1.629323 2.776178 2
-1.954402 2.215929 2.283683 2
1.533264 2.533958 1.849922 2
1.979417 1.961464 1.662498 2
1.390318 0.414540 2.341601 2
-0.349249 0.222503 2.105574 2
1.292385 1.013507 2.081863 2
-1.310658 2.866061 2.208231 2
1.557213 2.300031 1.550982 2
0.171539 2.664342 1.691889 2
0.894608 2.419402 1.608584 2
-0.276129 2.875528 2.569350 2
-0.876812 2.422791 3.652541 2
0.857908 0.626482 4.170738 2
0.944262 1.268163 3.072144 2
0.724833 1.591653 0.666221 2
2.343553 1.481438 1.272962 1
0.198018 4.614252 2.826326 2
2.281918 -0.773052 1.830308 1
1.301698 2.610659 3.193007 2
-0.177558 1.906580 2.739007 2
-0.069674 1.957350 3.316119 2
-0.959179 1.828487 2.699742 2
2.305366 2.594115 3.864132 2
1.451567 1.816014 1.460031 2
-0.042052 2.449986 3.763585 2
0.557128 1.734128 2.159401 2
0.594112 0.026251 3.930126 2
-0.149394 1.503769 1.199092 2
0.311772 2.000147 3.186529 2
1.096107 2.739010 1.587912 2
-0.185644 0.513708 1.284815 2
1.392659 1.014554 1.905711 2
1.753303 3.570600 1.843394 2
3.072894 1.777458 2.121175 2
0.794058 1.793950 3.225186 2
0.383896 1.646695 2.314046 2
2.124975 2.092581 3.311409 2
-0.267979 1.791673 3.583973 2
0.540721 0.834102 1.962725 2
-0.907875 3.093808 3.467873 2
-1.357805 2.288479 1.161006 2
0.362033 1.635129 1.281466 2
0.586786 1.429437 -0.042367 1
1.581874 1.744442 2.257910 2
0.701790 1.086381 3.810268 2
2.219699 1.098758 3.175572 2
1.995226 3.385731 2.471992 2
2.534336 2.727287 2.081102 2
-0.566168 0.743864 3.238157 2
2.469962 3.723674 1.891480 2
-0.424099 2.515722 1.922806 2
-0.417523 2.309918 4.195625 3
2.420645 0.618948 1.441258 1
0.430387 2.997479 3.704554 2
-1.177733 1.997634 1.924314 2
2.273371 0.278436 0.906517 1
-0.778988 2.807340 3.897937 3
2.235367 3.264350 3.888340 2
2.243480 2.104775 -0.284553 1
0.287799 0.800579 4.060095 2
0.900586 2.245912 1.240571 2
0.471484 1.315014 1.714931 2
-0.710466 1.115938 1.687893 2
1.627105 2.207345 2.909376 2
-0.839988 1.185422 2.046527 2
1.321425 1.104067 1.402125 2
1.058210 2.518120 2.731697 2
0.288372 2.015785 2.741489 2
0.779785 1.355558 1.602912 2
1.481018 2.861979 2.679320 2
0.173638 0.501692 3.538119 2
0.533556 1.113430 3.979256 2
0.622980 -0.301963 1.392471 1
-0.943146 1.418258 3.106583 2
0.797108 2.740919 2.411791 2
0.513921 0.718162 2.171585 2
-0.260446 2.195652 3.262917 2
-0.884737 1.305681 2.575546 2
0.146607 2.767754 1.771860 2
1.127912 1.952007 1.598527 2
0.787540 0.693077 1.360196 2
-0.464812 2.711460 1.640508 2
1.240781 2.468210 2.078126 2
0.530344 1.179618 4.303570 2
1.791159 2.360067 2.355199 2
-0.208094 2.307985 2.351464 2
0.279284 2.297697 2.708350 2
1.446855 2.197005 0.996102 2
2.276845 -0.202067 1.736348 1
0.493587 1.696914 2.137731 2
-0.045639 3.062498 4.563178 2
1.569453 2.472122 0.978639 2
-0.637540 3.214917 3.542507 2
0.019339 3.934466 2.504801 2
2.810387 2.058449 1.631732 2
-0.619359 1.761996 1.754464 2
1.593962 3.414454 2.866839 2
-1.001189 2.212976 0.438797 2
1.347572 1.218432 0.531289 1
0.781929 1.818098 1.383646 2
-0.183111 1.996415 0.102769 2
0.158428 0.972509 0.161139 1
0.098605 1.802483 3.129779 2
0.367730 0.890564 3.235224 2
0.229315 2.105238 2.671571 2
0.008825 2.909005 1.813076 2
2.285109 2.306450 1.350366 2
-0.042085 1.078145 0.875817 2
3.501308 2.551381 1.862573 2
1.749382 2.512743 2.745982 2
0.897976 0.942958 1.917022 2
0.928947 2.463491 3.499264 2
0.350475 -0.178293 2.412030 2
0.580626 2.941908 2.036508 2
0.602791 2.359495 2.040443 2
1.711321 0.326012 2.798316 2
0.438138 1.138464 4.065405 2
1.030501 0.701641 3.027425 2
1.152897 1.383097 3.288834 2
0.656524 3.734713 0.350298 2
0.406280 2.877212 4.057086 2
1.333275 3.157253 2.897636 2
0.341983 3.585190 3.267336 2
0.056998 2.147961 0.741985 2
1.357664 2.234644 3.639490 2
-0.723436 1.895084 1.152947 2
0.265388 4.647674 4.030742 2
0.024494 2.317860 1.901808 2
0.474362 1.340544 3.145340 2
1.295725 0.752088 1.380711 1
1.405468 2.475204 2.721487 2
0.904410 1.951749 1.631115 2
-0.659382 1.982877 1.186630 2
0.240371 3.458899 3.751462 2
0.484728 2.269630 3.518346 2
1.283979 3.712504 2.081698 2
0.615923 1.845269 1.711993 2
0.074842 0.695758 2.080757 2
1.431633 1.169188 2.296877 2
-0.032550 2.261269 2.212603 2
-0.425569 3.625090 0.402333 2
1.599705 3.339540 1.738623 2
0.460035 2.042357 2.684253 2
2.285381 1.062534 1.544028 1
0.966441 1.237281 0.958893 2
1.497831 2.895302 1.462272 2
0.021495 1.086098 2.668730 2
0.371173 1.755975 2.090369 2
1.315196 1.406076 1.416812 2
0.488586 1.661627 4.146161 2
-0.954615 2.806511 3.848780 3
1.336473 0.561695 2.805633 2
0.768385 0.580492 2.048079 2
0.654803 3.895323 2.795829 2
0.347364 2.844105 3.227140 2
-0.836711 3.239151 2.100612 2
0.073634 1.058125 1.299067 2
3.141290 0.987477 2.637493 2
-0.080610 2.713299 4.236173 2
2.580534 2.095177 2.003782 2
1.482594 2.218485 1.765214 2
-0.682108 3.189050 1.645020 2
1.322236 1.920560 4.488755 2
0.267926 3.340199 2.474383 2
-0.490892 2.583598 1.153520 2
1.397052 2.427399 2.180586 2
1.281863 2.403264 3.901556 2
1.414505 1.211252 3.538421 2
1.199979 3.488149 2.477237 2
0.329550 2.883511 3.429260 2
-0.227062 2.553359 2.870591 2
2.601519 1.158234 1.569799 1
-0.709157 0.238812 3.395709 3
-0.901980 1.548754 1.068623 2
0.741128 2.343525 3.809560 2
1.878608 1.523911 3.108607 2
1.109476 0.971678 3.077868 2
0.708194 2.972534 1.610944 2
-0.366249 4.273514 2.269355 2
1.051856 3.451160 2.951612 2
1.130150 1.888111 4.830258 2
1.338986 3.024649 2.072906 2
1.938080 2.059374 1.532948 2
-0.361482 3.306438 3.712015 2
0.074353 1.204220 1.305668 2
0.727227 2.437845 0.656889 2
1.539037 2.891918 3.316737 2
-1.746355 1.591121 6.903594 3
-1.742675 0.754929 4.816981 3
-0.924004 1.055462 3.937287 3
-2.560516 2.511644 3.800149 3
-4.346289 0.700432 5.652438 3
-0.314652 0.793032 6.007718 3
-1.351652 2.346384 5.580850 3
-0.928258 -0.013993 4.128084 3
-0.462994 -0.117128 4.066742 3
-1.520292 1.214814 6.715083 3
-1.850769 2.624037 4.926722 3
-3.035721 -0.352548 5.303554 3
-2.129100 1.012816 7.013628 3
-2.632733 2.196271 5.508839 3
-3.443006 3.238962 3.820513 3
-1.243457 0.568951 3.714726 3
0.221991 1.006028 6.176292 3
-0.471401 2.276608 4.951532 3
-3.568100 0.960955 4.961660 3
0.063488 1.481027 5.197497 3
-2.569870 0.544814 6.819118 4
-0.979963 0.792030 4.910140 3
-2.399858 0.943555 2.528499 3
-0.668656 1.250597 5.231899 3
-1.548194 0.908995 4.924087 3
-1.641646 1.652037 3.733755 3
-1.742704 1.104087 3.386868 3
-2.028742 0.989189 3.695283 3
-2.219732 0.681483 4.239618 3
-1.889967 2.818901 7.075519 3
-1.114036 -0.484397 4.847693 3
-3.087788 1.134011 4.816610 3
-2.149307 1.840556 4.889114 3
-1.232344 1.420274 4.167725 3
-1.616700 -0.007420 6.565949 4
0.154664 0.933033 5.293003 3
-2.211153 0.194774 5.226162 3
-2.225040 2.953434 3.896905 3
0.110736 2.938357 4.623427 2
-0.478635 1.072716 4.928472 3
-0.872126 1.525327 4.799905 3
-3.244899 0.587229 4.515499 3
-1.935472 1.659381 5.740336 3
-1.131198 0.523482 5.632804 3
-0.725468 2.549461 3.655636 2
-2.002732 0.876388 5.921956 3
-1.350363 2.905065 4.401505 3
-1.109447 2.971338 4.272749 3
-0.937220 1.865183 4.291833 3
-1.408235 1.241481 6.045060 3
-1.659264 1.708507 5.370589 3
-1.265296 0.648312 3.844581 3
-0.651807 -0.673043 4.192687 3
-1.762398 1.142411 6.027612 3
-1.326261 0.646120 5.053754 3
-0.639912 2.447848 5.863762 3
-2.634790 1.224043 6.131518 3
-1.819260 2.151196 5.134311 3
-1.608151 1.559707 4.982763 3
-2.030020 1.234635 4.683348 3
-1.777810 -1.692866 4.960561 4
-1.369534 -0.399842 5.310863 3
-1.136218 1.540699 6.087467 3
-2.063024 2.597071 5.031241 3
-3.002341 1.718779 4.272615 3
-1.376464 1.954121 4.984514 3
-1.457623 0.509729 1.916679 2
-1.863551 1.285911 1.884649 2
-0.082567 1.218379 5.291639 3
-1.639812 1.562915 4.658016 3
-1.672703 1.182099 5.434169 3
0.220554 0.708186 3.671623 2
-2.193914 -1.163837 4.210330 3
-2.069795 -1.750686 5.975661 4
-0.620430 1.161251 5.997701 3
-0.916561 -0.057096 3.267759 3
-0.805759 2.789741 3.548920 2
-1.342230 0.577033 6.353664 3
0.832274 0.986816 6.277879 3
-2.293555 0.270830 7.332530 4
-0.708139 1.713778 5.503525 3
-1.913689 0.929045 5.994425 3
-2.571083 0.622932 4.966341 3
-2.338806 1.970605 5.294032 3
0.627680 2.681520 5.385326 3
-1.990200 0.916280 3.501352 3
-0.740348 0.722280 5.915888 3
-2.422338 0.581788 4.960468 3
-1.058341 2.833447 5.266318 3
-1.308533 0.115879 5.694625 3
-1.218792 1.488267 5.650166 3
-1.038800 0.419396 2.783970 2
-2.512402 0.731282 4.122079 3
-2.713341 2.692373 5.206701 3
-1.187990 -1.035196 5.385938 4
-1.573773 2.411227 5.155732 3
-1.300184 1.026458 3.874275 3
-0.221209 -0.406792 5.081766 3
-2.018903 1.911857 4.090057 3
-1.843737 3.007253 6.619316 3
-0.569103 1.290195 5.687257 3
-2.204269 1.123193 4.896081 3
-1.195825 0.349550 5.815316 3
-1.088260 0.701064 5.102299 3
-2.868564 1.337875 4.658627 3
-1.324200 2.679343 4.291368 3
0.093806 0.901356 3.914217 2
-3.238295 2.237851 4.471286 3
-2.330657 2.418805 5.797463 3
-2.817545 2.060605 3.111549 3
-1.910985 1.140790 5.570052 3
-2.975871 2.397591 2.673678 3
-1.710691 -0.871987 4.965994 3
-1.294409 0.763072 4.623058 3
-1.806837 0.444005 5.905434 3
-1.564654 1.433476 5.290210 3
-2.790966 0.930658 7.279757 4
-1.210343 0.366976 5.339182 3
-1.854371 3.826835 5.155403 3
-0.233025 1.811783 5.015810 3
-1.243446 0.491629 5.415689 3
-2.462619 2.407486 3.851935 3
-0.639638 1.552561 4.955542 3
-0.412809 0.995107 4.648220 3
-1.360205 0.195999 7.160902 4
-1.506621 0.093764 6.258954 3
-1.720504 -0.116561 4.628972 3
-3.592072 1.888299 5.720090 3
-1.763469 0.265130 2.981746 3
-1.140101 0.853888 6.146546 3
-2.022761 2.115282 4.722378 3
-2.337368 2.025410 3.749023 3
-2.850530 0.976399 6.587083 3
-2.881431 1.559923 5.019766 3
-2.719939 3.319966 4.238522 3
-2.401229 1.564720 6.067994 3
-1.293486 2.306442 5.978598 3
0.474595 -0.259550 4.366903 3
-0.251851 1.621103 5.781265 3
-0.180161 2.156399 4.452049 3
-0.408058 0.163685 5.060125 3
-0.815757 -0.239661 3.186992 3
-0.407030 -0.431577 4.254246 3
-2.034406 0.083186 5.186981 3
-1.861209 2.621007 5.891791 3
-0.702212 2.520091 4.670782 3
-2.018671 1.043093 5.669934 3
-0.916646 -0.116032 4.950777 3
-0.796735 0.628039 4.197523 3
-1.753280 -0.552967 6.219337 4
-0.826214 -0.441343 6.245810 4
-2.597766 2.020729 5.358008 3
-2.314056 1.024762 6.850595 3
-3.377797 1.242341 5.020477 3
-1.388926 0.257320 6.462057 3
-1.989349 1.793748 5.203680 3
-1.015119 1.866362 5.873351 3
-1.988187 0.892645 6.250657 3
-1.892767 1.005916 5.699311 3
-0.847493 0.873301 5.767688 3
-0.273427 1.232472 6.761057 3
-0.757840 0.194720 3.959208 3
-2.231395 0.955232 6.013047 3
-1.164088 -1.456361 5.216513 4
-1.992725 2.278462 6.087520 3
-2.076476 0.774499 7.050584 4
-2.164356 2.055848 4.949054 3
-1.869271 0.485046 6.135759 3
-0.309126 -0.367149 6.269633 4
-1.988083 1.832047 4.939866 3
-1.988037 2.492454 3.822875 3
-0.813258 0.299839 5.561157 3
-0.706918 1.052655 5.215734 3
-1.813008 0.148442 3.475590 3
-1.778361 -1.359655 5.168356 4
-0.469602 0.452413 5.071732 3
-1.083316 3.599920 6.505891 3
-1.786860 1.038910 3.832793 3
-1.964974 0.509438 5.299059 3
-0.307070 1.718427 3.360236 2
-1.868338 0.954586 5.425018 3
-4.137857 1.819227 5.257280 3
-0.981957 2.096915 4.441820 3
-2.358972 1.990575 3.914697 3
-2.832154 2.622049 3.723318 3
-2.503176 2.238956 5.071157 3
-2.874941 -0.192989 2.977341 3
-0.778953 1.178440 6.152454 3
-1.918989 0.757003 3.674251 3
-4.161430 2.525611 3.909360 3
0.325458 1.420155 6.096720 3
-1.962186 1.822637 6.134887 3
-2.080673 -0.513569 4.105251 3
-1.095526 1.523851 5.681966 3
-0.939745 0.913260 4.381994 3
-1.077557 0.912601 6.232275 3
-3.093040 -0.061259 5.906326 3
-0.822124 1.800322 4.200734 3
-2.473865 3.689671 5.222153 3
-0.970516 2.557745 5.252814 3
-0.445305 1.492705 5.923014 3
-0.032076 0.828628 5.611227 3
-0.775408 0.150130 4.900585 3
-0.379636 0.115407 6.289141 3
-1.492461 1.216293 5.244324 3
-0.171963 1.137948 4.153981 3
-2.762349 -0.511976 3.948282 3
-2.667954 1.015792 3.319555 3
-1.040745 -0.403933 6.164357 4
-3.530848 2.177124 5.003391 3
-1.168803 1.045784 4.557866 3
-0.123747 2.267686 5.922181 3
-2.118422 1.331477 5.322681 3
-1.403079 2.135898 3.409852 3
-1.899219 1.553726 5.656247 3
-2.077616 1.100740 6.013652 3
-1.007666 1.436600 5.144989 3
-1.016098 3.043540 4.999613 3
-2.098030 -1.775748 4.083347 3
-1.815042 -0.202515 5.816127 3
-2.555773 0.614776 3.504758 3
-2.016102 1.842946 4.657049 3
-1.626158 2.058759 3.638405 3
-0.950273 -1.025119 2.375047 2
-3.531697 1.995401 5.259451 3
0.377059 0.243426 3.320781 2
0.044476 1.586450 5.152478 3
-0.706504 0.987712 6.741841 3
-2.045672 0.341031 3.457783 3
-0.887995 0.999804 5.359129 3
-0.673058 2.298776 4.723982 3
-0.299701 0.318682 4.004812 3
-1.968810 2.190537 5.902888 3
-1.788327 1.393766 6.758929 3
0.389878 1.371792 4.530549 3
-1.117358 1.496443 5.225172 3
-3.281798 0.648093 4.554753 3
-0.943435 1.126032 6.206600 3
-1.046342 0.950252 5.109388 3
-0.838834 0.389774 5.216473 3
-1.615710 0.086039 6.229291 3
-0.837085 1.508565 5.923330 3
-1.510400 1.712271 4.352943 3
-0.508213 0.489845 3.974352 3
-1.300051 0.542798 6.580603 3
-1.369491 1.149288 4.726919 3
-1.514208 0.653161 3.072093 3
-2.394965 2.217110 4.378181 3
0.700935 1.134022 4.768468 3
-1.288773 -0.009475 5.454809 3
-1.301157 2.386687 4.305683 3
-1.953684 -0.166003 2.931919 3
-1.630018 0.836745 6.031431 3
-1.014455 1.922012 6.163607 3
-1.153336 1.864872 7.177926 3
-2.294285 0.055305 5.269720 3
-1.593642 1.323274 5.150727 3
-3.201151 0.956218 4.711372 3
-2.684581 0.488667 6.008274 3
-1.933077 1.130438 5.752672 3
-1.306442 1.733380 4.685830 3
-0.737496 2.906557 4.952746 3
0.455298 0.465305 3.774666 2
-2.282491 1.648118 4.101862 3
-4.120864 0.870176 5.539384 3
-0.107972 -0.547491 3.344724 2
-0.764045 0.101768 5.022593 3
-0.523130 1.210319 6.870218 3
-0.748924 1.400786 5.863908 3
-0.493882 2.227732 5.370414 3
-2.036141 2.101394 5.568697 3
-2.056001 0.488978 5.335446 3
-1.751760 0.652878 4.716743 3
-2.544262 0.770966 3.347041 3
-1.775182 0.837844 4.790577 3
-0.501767 1.131167 6.266906 3
-1.688573 1.172030 5.155955 3
-0.969264 0.855221 3.626646 3
-1.685240 0.754611 4.044071 3
-2.699889 2.112780 4.060136 3
-0.645445 1.190523 7.659205 4
-2.098038 2.154491 4.486229 3
-2.693011 1.233585 6.340664 3
-2.670129 0.187076 3.921646 3
-1.097587 2.007752 5.304609 3
-2.677577 -0.274227 3.698327 3
-0.470078 3.308733 5.718806 3
-1.631248 0.307679 4.300320 3
-1.714281 1.746046 4.248770 3
-1.570094 1.240965 6.222962 3
-0.762233 1.829371 4.608551 3
-2.559717 1.166153 3.796836 3
-1.634020 0.345126 5.111011 3
-0.272589 0.949982 4.227109 3
-1.233731 0.525522 6.785347 4
-1.558385 0.568407 4.759486 3
-1.469661 1.429435 4.921464 3
-2.727310 1.833257 3.602506 3
-1.749622 1.540717 7.458513 3
-0.950486 -0.576641 4.916067 3
-0.114015 -0.439963 4.177380 3
-2.056327 -0.019386 2.580969 3
-2.324481 1.952862 4.184819 3
-2.293002 3.138163 5.884088 3
-1.618521 1.813802 5.008871 3
-0.558102 0.925415 6.017508 3
-1.257892 0.804230 3.230839 3
-0.978927 0.186449 5.640032 3
-2.858606 -1.144447 4.081137 3
-1.822695 0.576969 5.155655 3
-0.535746 2.529382 6.527514 3
-2.173075 2.009228 5.679137 3
-1.470323 2.710773 5.266025 3
-2.623076 3.316168 5.776929 3
-2.905094 1.931980 5.224305 3
-1.606919 -0.344273 6.299982 4
-1.872551 -0.471253 4.471379 3
0.066229 2.922208 3.550965 2
-1.166426 1.831692 5.115461 3
-1.861399 1.983309 4.030967 3
-2.188733 2.313626 4.480467 3
-1.422741 1.294777 4.824429 3
-1.514087 2.165912 5.459262 3
-0.335074 2.400563 6.161380 3
-0.138535 0.586852 6.125492 3
-1.278502 0.223126 6.292212 3
-0.516544 0.891428 6.648440 3
-2.010814 0.528035 3.656574 3
-0.799773 0.533622 5.575867 3
-1.804721 -1.443054 5.290139 4
-3.024134 1.165474 2.729839 3
-2.209181 0.570982 6.208506 3
-0.766214 0.297029 4.311049 3
-0.763980 1.969759 4.652521 3
-1.185865 0.616472 4.407183 3
-2.583534 0.406283 4.151085 3
-0.835521 1.815564 4.790405 3
-2.019370 1.118645 7.411329 4
-1.434875 1.712966 4.559608 3
-2.439869 1.127460 5.104268 3
-1.215652 -0.539193 5.738217 3
-0.905954 1.216478 5.089674 3
-1.339352 1.216297 4.606831 3
-1.306393 1.270861 4.957829 3
-0.119983 1.077502 5.568181 3
-1.671701 1.642302 6.204138 3
-2.682334 0.779087 5.629456 3
-1.174051 0.517056 6.776198 4
-0.063132 -0.662103 5.232722 3
-0.360208 2.067885 4.065383 3
0.387027 0.106558 5.348528 3
-2.029443 0.106977 5.540919 3
-2.531091 0.216317 4.888350 3
-1.210582 -0.779313 5.420506 3
-0.986356 2.207305 6.063906 3
-3.109136 1.361247 3.475577 3
-1.251740 2.180821 4.769680 3
-0.958538 1.576739 5.132503 3
-1.050419 1.560898 5.627278 3
-1.305722 -0.862495 3.766769 3
-1.802019 0.792944 4.991921 3
-0.732212 2.083307 3.854220 3
-2.073700 -1.550703 5.729405 4
-1.148982 0.399670 3.889417 3
-1.819127 0.765779 5.778399 3
-1.833059 -0.650294 4.373432 3
-2.004206 2.433251 4.595315 3
-2.524479 -0.270785 4.446372 3
-0.702821 0.119328 5.084109 3
-2.422362 0.752863 4.508510 3
-2.224123 -0.002832 4.470937 3
-3.086294 -0.153574 5.790221 3
-2.371391 2.773936 4.045404 3
-2.128371 1.532315 6.038168 3
-1.213994 2.259910 6.015134 3
-1.998023 0.508594 4.948047 3
-0.067106 2.802316 5.479326 3
-0.999656 1.503156 5.449623 3
-2.999563 2.528093 3.817033 3
-0.378829 0.352465 7.509781 4
-2.898086 1.578325 6.117391 3
-1.243915 1.034928 5.326683 3
-1.248237 0.473522 2.266564 2
-0.686140 2.411449 3.897869 3
-2.048424 2.033835 3.733507 3
-2.647801 1.347068 5.150560 3
-2.183989 2.077706 6.005509 3
-1.709680 0.236547 3.959660 3
-2.309588 0.781298 4.710354 3
-1.797326 1.270646 5.202538 3
-3.818429 0.854713 4.402182 3
-1.539626 -0.326361 4.513759 3
-2.508884 1.783179 5.326138 3
-1.560226 2.022641 5.486256 3
-2.825945 1.523750 7.779384 4
-1.899895 0.971347 6.189795 3
-1.137361 1.753957 6.164999 3
-0.848772 0.502369 5.446507 3
-2.874326 2.090308 6.365881 3
-2.336911 3.020173 3.640553 3
-1.028615 -0.926490 6.958042 4
-1.172715 -0.850934 6.993212 4
-2.270383 -1.892617 5.426173 4
-0.968463 -0.174591 7.981455 4
-0.649708 -0.538204 10.272810 5
-2.145685 -0.596899 7.483876 4
0.252152 0.019192 7.964676 4
-1.417210 -1.091891 6.606114 4
-2.140689 -2.387718 6.168242 4
-1.330167 -1.253490 6.973430 4
-3.009689 -0.979886 7.649726 4
-2.249607 0.172038 7.602465 4
-1.978449 -1.222167 6.581528 4
-1.063515 -2.135519 7.339100 4
-2.478234 -0.580038 7.721267 4
-1.515449 0.277849 6.718276 4
-3.215629 -0.565153 6.858687 4
-0.340461 -2.513466 7.054112 4
-0.472981 -0.412381 6.472002 4
-0.970744 -0.466278 7.421177 4
-2.710082 -2.603259 6.964730 4
-0.218553 -1.074866 8.251629 4
-1.669676 -0.404165 6.856616 4
-2.880660 -1.633663 8.019250 4
-1.233551 -0.475234 7.422479 4
-0.287548 -0.360997 7.745873 4
-2.132354 -0.331173 6.923844 4
-0.584899 0.328091 6.930939 4
-1.068938 -3.151290 6.342570 4
-3.476376 -3.165035 7.974575 4
-1.736809 -1.371312 6.634715 4
-0.579111 -1.685124 5.254301 4
-2.094535 -1.123203 8.254642 4
-0.519508 -2.516088 5.879002 4
-3.270747 0.956086 7.224186 4
0.476317 -1.164742 7.665720 4
-1.486840 -2.047847 5.702852 4
-1.422868 -0.787165 7.632563 4
-0.888549 -2.430280 7.552938 4
-1.758658 -0.640703 7.759569 4
-2.294662 -1.479268 6.604009 4
-0.947644 -2.113264 5.985461 4
-0.355612 -1.369203 8.531027 4
-2.556959 -1.412182 7.328637 4
-0.921575 -0.559608 6.252860 4
-0.976549 -1.380718 6.411607 4
-1.741540 -1.159969 7.755706 4
-0.827298 -0.027077 7.503382 4
-1.728221 -1.401248 6.678404 4
-0.677700 -1.582548 7.260765 4
-2.729334 -1.172491 8.193259 4
-3.808193 0.301183 7.818906 4
-1.499442 0.555587 7.417117 4
-2.003630 -1.371005 5.886337 4
-2.620098 -0.710835 6.928989 4
-2.017787 0.022791 8.034646 4
-0.210061 -1.701484 7.503932 4
-0.656470 -0.714068 7.045274 4
-0.122005 -1.830356 8.895203 5
-2.573794 -1.407659 7.021055 4
-0.254683 -2.479726 6.775876 4
-3.037589 -1.450527 7.479913 4
-1.566231 -1.669795 9.332648 4
-2.294194 -1.407280 8.568117 4
-0.979860 -0.699212 6.303388 4
-2.408567 -1.787910 7.896402 4
-0.346739 -2.525823 8.338437 5
-1.101786 -3.109690 6.883515 4
0.169589 -2.089848 6.798753 4
-0.040881 0.178614 6.497507 4
-3.895019 0.305737 6.634599 4
-2.334216 -1.691479 5.474254 4
-2.345734 -1.498608 6.742356 4
-2.390288 -1.217570 8.118239 4
-0.435325 -0.349151 6.939866 4
-1.042298 -1.030042 8.924451 4
-1.442434 -1.182825 6.137883 4
-1.380897 -0.226345 7.526265 4
-1.497628 -1.193220 6.897699 4
-2.285771 -2.927328 7.466907 4
-1.470094 -1.025035 7.264938 4
-2.620242 -1.186141 6.600947 4
-1.491599 0.659533 7.325967 4
-2.594708 -2.594772 8.662904 4
-1.807095 0.322537 6.829629 4
-2.374498 -0.385401 7.327279 4
-0.574266 -0.076359 7.889749 4
-2.755966 -0.930116 7.955771 4
-2.137114 -2.256161 7.321429 4
-0.460912 -1.700430 8.125380 4
-0.865912 1.050584 7.841185 4
-2.776196 -1.587972 8.339868 4
-2.020865 -0.059536 8.241515 4
-1.555121 -1.193505 8.079380 4
-2.017972 -2.538624 9.117115 4
-1.445710 -1.025875 7.396235 4
-1.927105 -0.929924 7.745059 4
-2.064093 -0.729957 7.103686 4
-1.434373 -0.533326 7.807950 4
-0.942195 0.027908 7.244171 4
-0.776240 -1.180504 6.475292 4
-0.862112 -2.180807 5.941159 4
-2.208861 0.770817 8.047004 4
-1.281749 -0.583001 7.876945 4
-2.652941 -0.618601 7.253936 4
-1.731300 -1.145994 7.190646 4
-3.131126 -0.039613 8.752364 4
-0.412044 -1.925605 7.796824 4
-1.566192 -2.482232 6.932575 4
0.124967 -0.650433 7.228072 4
-0.822023 -2.157120 7.431035 4
-2.013559 -0.855479 6.624554 4
-1.321318 -1.241225 7.366525 4
-1.378844 -1.208782 9.508618 4
-1.015491 -1.354380 7.551984 4
-0.959458 -0.988503 7.726819 4
-1.485026 -0.599003 8.796121 4
-2.030042 -2.910406 7.334979 4
-0.058035 -1.221870 6.939484 4
-1.152659 -2.663361 7.691447 4
-0.893335 -2.488858 8.234507 4
-0.549410 -1.594040 7.935939 4
-1.184807 -1.533590 8.109697 4
-0.614000 1.180961 7.358390 3
-2.565781 -0.764434 6.142740 4
-1.539180 -0.940166 7.416189 4
-1.652070 -1.804487 7.679073 4
-1.711491 -0.869036 7.616026 4
-0.497986 -0.886354 7.680840 4
-1.620468 -1.693878 6.640333 4
-2.708243 -2.794513 7.087892 4
-1.306345 -1.078041 7.133038 4
-0.975423 -2.155212 7.180591 4
-1.205704 -1.933087 6.909108 4
-1.721992 -2.652085 6.799408 4
-2.152370 -2.310795 8.626389 4
-1.426024 -1.220430 8.699742 4
-2.607895 -1.101137 6.948994 4
-0.449128 -0.072812 7.114617 4
-2.103530 -1.832517 6.421901 4
-1.462558 -2.952455 7.322003 4
-0.849275 -0.988132 8.671412 4
-2.929001 -0.685650 9.007091 4
-1.275920 -1.508769 7.406993 4
-1.207500 -1.253548 8.005159 4
-0.607390 0.470651 6.061966 3
0.013427 -1.662901 8.681080 5
-0.019983 -2.866414 8.615284 5
0.672925 0.290854 5.610275 3
-2.774376 -2.090648 7.132424 4
-2.331899 -2.187198 8.311068 4
-1.235396 -1.480175 5.993973 4
-3.047258 -2.844583 7.167869 4
-2.799617 -1.518551 6.804211 4
-0.560168 -0.292754 8.115128 4
-1.846607 0.004990 7.833690 4
-1.216793 -1.621892 6.875170 4
-1.755273 -0.360567 7.453183 4
-2.751228 -1.214009 8.440322 4
-2.688977 -1.597773 7.050091 4
-0.749735 0.068898 6.908299 4
-0.122595 -1.754939 8.395926 5
-2.418454 -3.054800 7.707080 4
-2.033537 -1.529943 6.722916 4
-1.076546 -1.341539 6.187469 4
-2.010322 -1.209168 7.442701 4
-1.597944 -2.156316 8.163702 4
-4.413952 -1.222106 7.257052 4
-3.307099 -1.334836 7.927855 4
-1.008787 0.708926 9.244989 4
-0.831668 -0.921576 6.146961 4
-0.499346 -1.189595 6.178418 4
-2.463477 -1.927392 8.685248 4
-2.026070 -0.197885 7.682161 4
-1.011818 -1.745725 8.122224 4
-0.210808 -0.789931 8.754165 5
-0.544984 0.163692 7.877438 4
-3.149580 -1.838905 6.515770 4
-1.536011 -1.626976 6.929915 4
-2.512543 -2.581188 8.463759 4
-1.231628 -2.206677 6.145836 4
-1.220753 -0.791560 7.465909 4
-1.757653 -1.431309 8.083503 4
-2.005786 -2.131293 8.067888 4
-2.212926 -0.935747 6.994597 4
-0.856623 -0.278456 7.707882 4
-0.680847 0.809612 7.621810 4
-2.446232 -0.798285 6.644251 4
0.631832 -0.120538 5.402707 3
-1.510197 -1.277239 7.659293 4
-0.608255 -2.178950 6.794819 4
0.100510 -1.024197 8.470090 5
-0.164158 1.241497 6.712780 3
-2.103761 -1.537832 7.559066 4
-1.500183 -1.061048 7.937336 4
-0.831247 -1.619615 7.939941 4
-2.871295 -3.521261 8.410718 4
-2.289370 -1.506160 7.546999 4
-2.035070 -1.709324 9.254689 4
-2.608385 -0.931339 6.372957 4
-1.031579 -1.368378 9.439694 5
-3.501557 -0.233121 8.208151 4
-1.305440 -1.350171 6.161898 4
-0.328039 -1.332116 7.851644 4
-1.184480 -3.168236 8.104352 4
-1.591581 -1.178022 6.852223 4
-1.816168 -1.224782 6.037369 4
-1.366252 0.189764 8.031801 4
-0.952837 -2.232358 5.872470 4
-1.390071 -1.060029 6.995316 4
-1.200934 -0.284627 9.714431 4
-3.174154 -1.645051 7.062484 4
-0.732206 -1.742319 7.618916 4
-1.421770 0.388450 8.753882 4
-3.060628 -1.731748 7.302424 4
-1.214200 -2.819889 7.261229 4
-2.475873 0.404189 8.126610 4
-1.346551 -0.711861 6.972990 4
-2.511364 -1.471114 6.767254 4
-0.701550 -1.334444 7.323733 4
-1.259757 -1.193780 9.136327 4
-0.381474 -1.589436 9.751207 5
0.123814 -0.637085 6.395447 4
-0.673720 -0.174959 6.436375 4
-1.495684 -1.169622 7.539156 4
-1.059410 -1.470263 7.932233 4
-1.404360 -0.841570 7.335545 4
-1.983156 -1.657203 8.001817 4
-3.253249 -1.087809 7.734054 4
-2.925374 -2.504625 8.003168 4
-2.949187 -0.785440 6.224526 4
-2.185843 -0.419096 7.199497 4
-3.016118 0.082860 9.050825 4
-1.023646 0.314089 7.054864 4
-1.383097 -0.509984 6.902221 4
-3.317091 0.327564 8.013751 4
-3.592828 -0.394802 8.843273 4
-1.987120 -0.597614 7.906391 4
-0.954466 -1.301789 7.782050 4
-2.075346 -1.087419 6.930955 4
-3.099280 -1.860887 7.882024 4
-3.092745 -2.458415 8.588377 4
-0.690729 -0.982847 9.256879 5
-1.579085 -0.044457 7.130931 4
-1.204297 -1.537016 6.801115 4
-2.316062 0.384057 8.307992 4
-1.818359 -1.278395 7.055919 4
-0.392372 -1.366390 7.922609 4
-1.940958 0.101283 8.024090 4
-1.684856 -0.967928 6.862320 4
-2.970027 -0.498865 7.582367 4
-1.998048 -1.526125 7.719317 4
-0.106373 -1.054764 9.120124 5
-2.502713 -0.491414 6.826437 4
-1.024592 -0.057951 7.637182 4
-1.924856 -1.452511 6.764497 4
-1.082461 -2.130487 7.057485 4
-0.305162 0.598375 8.879789 4
-1.361266 0.048056 7.698033 4
-2.083350 -0.517000 6.095142 4
-2.974422 0.057119 8.385710 4
-1.696812 -1.483447 6.132828 4
-1.083471 -2.229213 6.765409 4
-1.271277 -0.819947 6.709850 4
-1.611154 -0.546580 6.974771 4
-2.059947 -2.499781 6.338139 4
-1.418467 -1.039622 8.126004 4
-1.481780 -1.254248 6.591011 4
-1.164038 -1.614807 5.961119 4
-2.476470 -0.065786 5.536029 3
-1.399276 -1.699834 8.161525 4
0.141691 -1.858354 7.820769 4
-2.350590 -2.121059 6.592903 4
-0.039501 -1.146610 7.836923 4
-1.658721 -1.402459 8.668014 4
-3.066688 -1.312964 7.138797 4
-0.256264 0.423683 7.079065 4
-0.419709 0.031618 6.458366 4
-2.256521 -1.024262 8.597610 4
-1.954631 0.456978 6.395787 3
-0.540330 -1.494266 7.324431 4
-1.818446 -3.473755 6.647798 4
-1.438542 0.164453 7.150448 4
-2.613274 -1.464500 6.018326 4
-1.597202 -1.483031 7.711640 4
-0.589181 0.045823 7.621803 4
-0.499284 0.509811 5.723865 3
-1.690499 -2.657649 8.586331 4
-1.652034 -0.389064 8.643352 4
-1.695028 -2.499614 6.030019 4
-1.719789 -1.478134 5.464106 4
-2.209542 -0.512882 7.610328 4
0.159921 -0.840494 6.805440 4
-1.765536 -0.714248 7.404446 4
-2.034978 0.154662 6.346227 3
-1.864065 -1.788352 8.808687 4
-2.658391 -1.445983 8.062414 4
-2.006028 -0.844146 8.631831 4
-1.583617 -1.013987 7.809928 4
-2.712114 -0.158490 7.966941 4
-1.552570 -1.007596 6.918351 4
-0.870449 -0.302932 7.924988 4
-2.646983 -1.635456 6.284245 4
-1.636158 -0.122531 8.870434 4
-2.155503 -1.043521 7.126235 4
-1.012998 -0.968745 5.326191 3
-0.628070 -1.854879 6.519472 4
-0.596099 -1.031348 6.520927 4
-1.914040 -1.631685 7.424632 4
-1.817918 -1.767214 6.863071 4
-1.474751 -1.305783 6.401684 4
-1.490585 -0.577296 6.547259 4
-0.318043 -2.082792 8.383109 4
-2.009342 -0.884107 8.456687 4
-0.837035 -0.004890 7.116277 4
-2.000732 -1.196649 6.941647 4
-3.346949 -0.126653 8.054221 4
-2.894035 -1.297995 6.373422 4
-3.210792 -0.999201 8.366736 4
-2.525575 -2.891191 7.033574 4
-0.431572 -2.339257 6.931483 4
-1.787274 -1.785203 9.105156 4
-2.413846 -1.805096 7.699434 4
-2.038658 -2.317768 7.014430 4
-3.270153 -2.953808 7.523348 4
-0.893818 -3.563466 6.964559 4
-1.750604 -0.301112 7.468408 4
-3.298335 -0.736037 7.372524 4
-0.837207 -0.019083 8.257872 4
0.119750 -0.111804 7.708333 4
-2.396964 -2.094357 7.201567 4
-0.944002 -0.152936 6.258488 4
-0.914500 -2.172456 6.659752 4
-1.129572 -0.393301 8.819533 4
-1.774199 -1.551449 9.077588 4
-0.682628 -0.713910 6.463388 4
-2.347459 -1.089095 8.716693 4
-1.562758 -0.219904 6.201466 4
-2.043740 -1.232521 6.053144 4
-1.518275 -2.656985 8.148877 4
-1.298654 -0.490595 6.790963 4
-1.937485 -0.475962 7.665990 4
-2.860567 -0.821012 7.989182 4
-1.082035 -1.820764 6.416301 4
-2.109649 -1.165987 6.761165 4
-1.545879 -1.726345 7.190276 4
-1.217200 -1.305444 6.400976 4
-1.471469 -0.682661 7.411584 4
1.046216 -0.873687 7.703038 5
-3.539221 -2.541075 6.579600 4
-1.593754 -0.848094 7.616709 4
-1.370400 -0.270695 7.778683 4
-0.652233 -1.534809 7.154247 4
-2.009609 -0.625066 5.449231 3
-1.388442 -1.694620 8.335477 4
-1.034406 -2.817027 7.828516 4
-3.505363 -0.581685 6.975206 4
-1.035555 -2.011381 8.169616 4
-2.009107 -2.562408 8.025176 4
-0.691246 -3.789701 7.725637 4
-1.012425 -0.922545 6.993207 4
-1.711247 -0.259769 7.586322 4
-2.345784 -2.033580 6.795988 4
-2.777189 -2.328886 6.099671 4
-2.608993 -0.760069 7.578998 4
-2.104772 -1.720173 6.495588 4
-2.086637 -1.968796 7.921944 4
-2.194629 -2.308666 7.420048 4
-1.741769 -0.498093 7.651088 4
-0.255782 -1.583682 6.641063 4
-1.432105 -1.340893 7.388354 4
-1.604854 -1.789931 7.281507 4
-2.339094 1.036465 7.257029 4
-1.397415 -0.511306 8.027883 4
-2.187884 -1.938286 6.743586 4
-4.432798 -1.883006 6.654285 4
-1.797630 -0.483401 5.710966 3
-0.810476 -1.163689 7.684520 4
-0.604161 -1.745011 7.689207 4
-1.416513 -2.271663 6.946122 4
-1.913434 -0.712590 6.982971 4
-3.018475 -0.581146 6.213162 4
-1.517855 -1.811342 8.452704 4
-2.314178 -1.568839 7.205658 4
-2.649698 -3.403507 7.559502 4
-1.566170 -2.028868 7.018377 4
-2.151248 -1.694469 8.243456 4
-0.828472 -0.567361 5.801878 4
-0.567675 -1.150544 8.115816 4
-2.746322 -1.021416 6.055545 4
-1.728629 -0.808127 6.189513 4
-3.139400 -1.264910 7.169501 4
-1.639961 -2.317035 6.180464 4
-1.971100 -2.189266 8.550604 4
-0.443559 -1.364329 5.986615 4
-0.128524 -0.961746 8.137128 4
-0.936271 -1.326095 8.178108 4
-1.669505 -1.328640 6.004998 4
-1.810977 -0.528718 8.970546 4
-0.483131 -1.351678 6.132555 4
-0.016030 -2.466167 8.875087 5
2.715186 -1.109702 11.173682 5
2.157273 -1.644025 9.893891 5
-0.798407 -2.940786 10.091825 5
0.931185 -2.679465 11.955303 5
-0.013881 0.214793 9.040422 5
0.981776 -1.144771 10.454715 5
1.855150 -1.585968 9.226777 5
1.285442 -2.265280 9.120657 5
0.347370 -1.586653 9.484087 5
0.511580 -2.408413 10.580208 5
1.098074 -1.072794 11.024905 5
1.526147 -1.815130 11.177457 5
1.326438 -3.136305 8.459451 5
1.486987 -3.999172 9.846861 5
0.261977 -0.631125 12.288547 5
1.670293 -1.841157 9.847699 5
0.447095 -1.871381 9.123190 5
0.748993 -2.385455 9.085921 5
-0.608028 -1.930960 10.754606 5
1.999834 -1.908689 11.088329 5
1.463722 -2.735828 9.336092 5
-0.436593 -1.350623 10.619585 5
-0.697968 -0.213698 9.023550 4
1.952595 -2.827865 11.764720 5
0.743332 -1.969505 10.639924 5
-0.659028 -1.489111 10.555070 5
1.689337 -3.048007 10.156605 5
0.761198 -3.533027 10.634840 5
1.156801 -2.805458 8.099736 5
0.277225 -2.223003 10.611708 5
-0.112970 -1.466959 9.566935 5
1.240106 -4.323958 8.292980 5
0.945483 -1.123512 10.666360 5
1.796883 -3.393661 10.094152 5
-0.347617 -2.362810 8.944651 5
2.267218 -2.247041 9.688424 5
1.406179 -2.722937 10.963279 5
1.429124 -3.326149 9.703314 5
-1.003421 -0.717946 9.556102 5
1.564997 -1.806546 8.590050 5
2.046263 -0.874067 9.498791 5
-0.544634 -1.426541 10.306847 5
2.573950 -2.056026 9.669012 5
0.914424 -3.984209 9.387022 5
-0.718890 -2.160427 9.410078 5
1.519223 -2.924451 10.966122 5
1.351717 -1.076705 10.074626 5
1.527306 -2.193912 10.705591 5
-1.450668 -2.429631 9.447974 5
0.078743 -1.779601 11.932416 5
1.127683 -2.990270 11.531687 5
1.309499 -2.794984 9.801298 5
-0.720937 -2.603967 11.572141 5
0.969156 -2.362005 10.795929 5
0.334522 -1.376747 8.911961 5
0.771180 -2.258602 7.248516 4
0.173809 -1.556978 9.226986 5
-0.637726 -2.581761 9.417737 5
1.367988 -0.523169 10.309979 5
-1.040268 -2.529967 8.519932 4
0.883280 0.571194 10.837793 5
0.045574 -2.450385 9.439263 5
0.973739 -1.970439 10.106359 5
1.115983 -1.526868 10.729534 5
0.564028 -1.079029 11.168433 5
1.419428 -2.312717 10.424683 5
0.548159 -4.093361 9.014595 5
1.587397 -0.000359 11.003583 5
0.268334 -1.018503 9.811469 5
-1.279092 -2.536055 9.487376 5
0.283346 -2.361087 10.378749 5
-1.128359 -3.291782 9.938238 5
2.962905 -1.780599 9.042543 5
0.132866 -2.032725 11.181307 5
0.832095 -1.657148 9.950088 5
-1.351401 -2.604711 10.277204 5
0.929031 -3.649320 8.280082 5
2.847697 -1.244742 9.521205 5
1.064940 -2.271284 9.776010 5
-1.229837 -1.666988 9.663808 5
0.013300 -1.970329 12.775815 5
1.333763 -1.552606 9.374455 5
1.473915 -1.120698 11.615476 5
0.206005 -2.992139 13.086566 5
2.040662 -0.286925 10.111881 5
0.076789 -1.934932 9.052675 5
-0.297323 -3.457990 8.435598 5
-0.252806 -0.479900 10.341283 5
1.357074 -1.038135 9.025728 5
-0.216319 -1.594600 11.422898 5
0.448537 -2.065036 9.259773 5
0.129911 -1.751673 9.801839 5
1.446503 -3.208427 9.834091 5
-0.284603 -2.713265 9.717035 5
0.697625 -0.902975 10.801358 5
0.194077 -1.272437 10.527304 5
3.206335 -3.746937 9.712229 5
1.955936 -1.724471 8.609565 5
2.042870 -2.193927 9.732811 5
0.498261 -1.592342 11.327145 5
0.169199 -1.732684 9.616652 5
1.240751 -1.574832 8.691318 5
-0.781108 0.196996 10.496782 5
0.281832 -3.363229 10.274224 5
-0.773472 -0.813843 8.867298 4
0.644432 -0.621044 11.715543 5
1.711242 -1.960226 10.316418 5
0.813418 -3.576297 10.305064 5
0.631914 -2.988509 9.751718 5
-0.546281 -1.268985 8.653370 4
-0.608688 -3.375219 10.360847 5
0.459308 -1.568287 10.973472 5
1.080680 -1.740170 9.454152 5
1.530497 -1.578637 11.173085 5
1.001853 -0.142576 11.204979 5
2.120427 -1.984600 9.087491 5
0.935306 -1.128949 10.390242 5
0.297541 -1.802316 9.108934 5
2.128011 1.359149 10.425898 5
0.913173 -0.770695 10.232445 5
2.664029 -2.833247 11.889390 5
2.318838 -3.004832 11.165674 5
-1.497626 -0.848687 9.400448 4
0.122821 0.040941 11.051849 5
-1.605098 -1.305434 10.296076 5
-0.437045 -1.771743 8.807116 5
1.335003 -3.303712 10.039841 5
0.359106 -1.200483 9.303540 5
1.418947 -2.280489 10.432068 5
-0.228796 -1.803709 10.023220 5
1.109997 -1.058136 8.952058 5
0.375923 -3.787159 10.805124 5
0.327364 -1.778013 10.660454 5
1.638421 -3.602959 10.091580 5
-0.331452 -1.153954 11.094003 5
0.128015 -2.345647 9.092072 5
2.260147 -2.153026 9.400360 5
2.619595 -2.905440 10.172450 5
1.640566 -2.297156 10.001722 5
0.186584 -2.746169 10.488054 5
-1.907253 -1.889838 9.881176 4
-0.536551 -2.518254 11.084832 5
0.024148 -2.776684 11.975261 5
0.559674 -1.049134 10.634945 5
0.339164 -2.692179 10.070812 5
-0.415296 -1.607533 11.563264 5
3.052280 -1.972134 9.186200 5
-0.923651 -3.634297 11.618242 5
2.021578 -1.760684 10.699918 5
2.097174 -1.277535 12.050593 5
1.465285 -1.323651 8.889480 5
-1.137536 -2.601016 10.181790 5
0.345160 -1.941791 10.837079 5
0.195201 -1.759817 11.889542 5
1.082761 -2.144620 8.381426 5
1.776913 -1.371562 10.067827 5
-0.504192 -0.679870 11.443488 5
2.114635 -0.789492 11.119409 5
1.998782 -3.397950 9.150753 5
-0.901417 -2.602707 9.516437 5
1.049816 -2.108744 7.705142 5
-0.614779 -2.988072 7.680185 4
1.620752 -1.695752 9.616140 5
1.139471 -0.661518 10.428290 5
0.226649 -2.374145 9.881622 5
0.348854 -1.631696 12.127412 5
-0.107397 -2.595079 10.153470 5
-0.834148 -1.083208 10.549539 5
-0.434431 -3.101937 10.130730 5
0.173382 -1.968093 8.995456 5
2.819335 -1.533027 9.721174 5
-0.760410 -0.927990 9.757356 5
1.516170 -2.136075 8.037624 5
-0.551648 -2.838812 10.229899 5
0.478549 -2.527692 9.764399 5
0.614498 -1.316962 10.562716 5
-0.543285 0.132167 7.950610 4
-0.866754 -2.620660 8.635280 4
1.013267 -2.262407 11.590865 5
1.954584 -2.562445 9.906831 5
0.264807 -2.135987 9.123320 5
1.796766 -2.319623 9.321923 5
0.677775 -1.678388 11.851876 5
0.998626 -0.169315 10.273747 5
0.101363 -1.988826 9.270494 5
-1.776788 -1.080498 10.378592 5
0.455956 -0.723594 9.881302 5
-0.071440 -0.987544 10.512886 5
0.741603 -0.267673 10.664567 5
0.888944 -1.528111 9.182320 5
0.251063 -3.210460 10.031958 5
0.063572 -0.825622 10.143300 5
1.061898 -3.040434 10.135240 5
-0.025778 -2.212567 9.687599 5
0.730691 -2.146845 10.252855 5
1.192691 -0.505105 10.580478 5
0.297803 -2.649001 10.052452 5
1.252038 -1.425856 10.228696 5
0.371667 -0.490520 9.475160 5
0.364864 -2.497823 9.913075 5
1.636958 -2.530783 8.051686 5
1.071476 -1.787629 10.819643 5
-0.001924 -2.136120 11.500195 5
1.037798 -2.704928 11.106474 5
0.619724 -1.482098 9.545439 5
0.216968 -1.487823 11.120080 5
-0.198116 -0.827347 9.815049 5
0.212763 -0.514541 11.032303 5
1.033688 -2.065381 9.854330 5
-0.567857 -1.108536 10.594238 5
0.934913 -3.431433 10.410136 5
0.957980 -2.812629 7.810473 5
0.985522 -3.390843 10.558592 5
1.219824 -2.369380 9.364582 5
0.899960 -1.064562 10.169953 5
-1.602654 -0.903470 9.205026 4
1.162626 -0.955706 11.826052 5
1.486088 -0.093884 10.512662 5
2.518464 -2.348099 9.077863 5
-0.893722 -3.032230 10.660341 5
2.057856 -4.427113 10.348321 5
0.017735 -1.680217 10.949514 5
0.614159 -1.515971 9.160983 5
-0.646196 -1.717365 9.260888 5
-0.134039 -2.396746 8.940889 5
0.902120 -0.458424 9.352675 5
-0.140467 -2.929011 10.858459 5
-1.127133 0.681230 11.807083 5
1.485248 -1.798133 11.324207 5
0.087852 -2.183002 9.143367 5
1.340980 -0.844354 9.333585 5
-0.645837 -1.893630 9.783835 5
0.685675 -0.621432 9.490131 5
1.434678 -0.269627 11.131807 5
-0.678752 -3.202238 9.343093 5
0.879922 -1.129441 10.394946 5
0.198730 -1.648823 9.809388 5
-0.674565 -0.799785 10.660630 5
1.460280 -3.650129 9.659664 5
3.370691 -0.767633 10.584240 5
-0.122237 -1.500565 9.151119 5
1.714859 -0.216575 9.223173 5
0.425864 -3.987055 9.557836 5
0.724959 -1.920643 9.884746 5
0.955680 -1.996197 11.052553 5
0.430666 -1.684945 10.253700 5
-0.671460 0.636413 10.184577 5
1.178201 -1.499630 10.360596 5
1.034434 -0.270669 8.732131 5
0.703979 -2.787856 9.876014 5
1.029870 -3.221953 10.605492 5
-0.081043 -2.287204 9.558869 5
1.017212 -2.764902 9.303677 5
2.312159 -2.331339 10.599136 5
2.248906 -1.365987 9.504013 5
0.198309 -1.930895 9.893318 5
0.848586 -2.859390 9.665628 5
0.371180 -0.509063 10.944341 5
0.886584 -2.729002 11.010664 5
1.385000 -0.655724 9.736155 5
0.682770 -1.298032 8.799120 5
0.326223 -3.240796 10.449908 5
2.223028 -0.993682 9.670607 5
-0.904169 -0.776820 11.464659 5
-0.379072 -1.396905 10.746751 5
0.817827 -2.123783 9.151346 5
1.602724 -1.439298 9.461926 5
0.235061 -0.299430 9.209623 5
0.596137 -1.158272 10.938016 5
-0.288750 -1.613318 8.854132 5
-0.136129 -2.871245 10.803912 5
1.013636 -2.618344 8.587321 5
1.262665 -2.766701 9.179141 5
0.376198 -2.010492 10.363893 5
0.624147 -1.687497 8.857058 5
1.296760 -1.405842 11.155568 5
1.477876 -1.102678 11.009712 5
0.703965 -1.643006 9.186201 5
1.026422 -0.603954 9.791902 5
-0.770842 -1.593017 10.140859 5
-0.687599 -3.944444 10.216196 5
0.567168 -3.514573 8.492516 5
1.471939 -1.116510 8.442758 5
2.628540 -0.877581 10.015298 5
-0.061115 -2.096678 9.947734 5
1.067749 -0.177736 7.568322 4
0.647062 -3.311131 9.632281 5
1.612885 -2.429705 9.843352 5
0.773586 -2.222356 9.569220 5
2.628749 -2.516667 10.329575 5
1.620545 -2.361143 10.312772 5
0.297727 -2.678834 10.904449 5
0.395870 -1.090897 10.006152 5
0.040388 -1.935175 10.514926 5
0.586093 -3.964850 9.527167 5
1.804699 -1.345215 8.362642 5
-0.315672 -1.518928 10.706261 5
1.620648 -0.316012 8.990630 5
1.389433 -1.663484 10.056472 5
-0.167918 -2.493632 12.175615 5
1.464127 -0.582079 11.643201 5
1.474683 -2.677553 11.109543 5
2.505266 -2.378697 9.046491 5
0.074673 -2.433866 10.568285 5
-0.877611 -2.595162 10.284226 5
-0.455706 -1.541163 10.737201 5
1.159404 -1.794405 10.834424 5
1.695611 -3.738260 8.413855 5
2.386457 -1.466766 10.004545 5
-0.636299 -2.728714 9.839463 5
1.719597 -1.903345 11.748638 5
1.502233 -2.377601 8.793055 5
0.108223 -1.658938 9.021738 5
0.529274 -1.433343 9.558704 5
3.023647 -2.662884 10.724293 5
-0.118866 -1.446676 10.292762 5
1.189738 -1.946544 10.281582 5
0.163954 -2.489250 10.624589 5
0.025479 -1.966648 9.612321 5
2.426291 -0.971859 10.850346 5
0.675428 -1.069890 9.075960 5
0.988655 -2.493151 10.366905 5
-0.327997 -2.337876 9.865450 5
0.966074 -1.051353 10.307208 5
-0.801610 -2.101799 10.120797 5
-0.722221 -0.692614 9.599987 5
0.800874 -3.206989 7.440538 5
0.041760 -1.401013 9.521457 5
1.540809 -1.611845 9.551926 5
-0.163789 -1.092094 10.008352 5
1.633959 -1.431180 9.030715 5
0.424085 -1.070477 9.313319 5
-0.039141 -2.645598 9.290844 5
0.238977 -0.418990 10.039368 5
2.310227 -1.656518 10.254680 5
1.328269 -1.042197 9.878795 5
1.716712 -2.598127 10.949872 5
2.046804 -0.675863 10.880376 5
2.680629 -1.915476 8.492461 5
1.766241 -3.383712 11.339072 5
0.968237 -1.884471 10.012932 5
0.255678 -2.962483 10.568274 5
1.834586 -3.505876 10.319406 5
-0.860514 -1.897921 8.943804 4
1.462510 -1.443825 10.356792 5
1.896862 -3.912127 10.781847 5
0.599635 -0.361301 8.723249 5
0.214095 -1.224267 10.739211 5
-0.516022 -1.414590 10.322142 5
0.173464 -1.745990 10.367228 5
-0.921007 0.316581 10.574470 5
0.687393 -2.078946 10.199744 5
-0.204839 -1.875530 11.981815 5
1.522385 -1.935550 11.043633 5
-0.370672 -1.911792 8.178404 4
0.395765 -2.075229 10.898186 5
1.522606 -1.712362 10.005346 5
0.026237 -3.231811 8.836068 5
0.017863 -2.026073 8.216730 5
1.947411 -1.707954 10.916946 5
0.660391 -3.449852 9.162921 5
3.882978 -1.691012 10.561739 5
0.559412 -2.315293 10.592314 5
0.229172 -1.210075 10.255763 5
1.257510 -3.714835 10.896140 5
1.286234 -1.297186 10.690578 5
1.028713 -2.512368 8.582523 5
0.809608 -2.370915 10.750926 5
0.930314 -1.915538 11.094174 5
1.080236 -1.693774 8.898024 5
1.367777 -2.188843 10.362101 5
1.266020 -3.573922 8.982309 5
2.095092 -1.075373 9.284558 5
0.639626 -3.578509 10.197696 5
-0.169930 -2.057507 10.701930 5
0.249244 -2.215144 10.126243 5
0.423168 -1.792391 9.650971 5
-0.959796 -2.419967 9.515356 5
0.240338 -2.049511 10.386421 5
1.450393 -2.386858 10.155170 5
-0.064732 -2.279667 10.122332 5
2.138115 -3.491915 8.967775 5
0.927595 -1.785714 10.793058 5
-1.134079 -1.520098 11.950842 5
1.163176 -2.753972 11.195191 5
0.450664 -0.721357 9.804693 5
1.249751 -2.210918 8.610927 5
-0.486994 -0.163687 9.354913 5
1.455378 -3.018805 9.909427 5
0.670568 -4.262003 10.897345 5
0.578246 -2.924357 9.452030 5
0.084247 -3.622297 10.400159 5
1.649118 -1.537949 10.119855 5
-0.356437 -0.741447 9.914073 5
-0.062909 -2.258476 10.504896 5
0.644600 -2.047547 8.928539 5
2.517057 -2.230547 9.962176 5
0.013885 -0.853249 9.637155 5
-0.453256 -0.120075 8.918101 4
1.722079 0.004065 -1.930352 1
2.825943 -1.164381 -2.115908 1
5.482865 0.209562 -0.449300 1
2.153855 -1.237846 -1.002765 1
2.328972 -1.393072 -0.862176 1
2.408401 -0.879555 -0.465715 1
1.393015 0.860509 0.882142 1
2.229556 -0.141189 -1.138317 1
1.141817 -1.074962 1.869845 1
2.096763 -0.015174 0.390762 1
1.233939 0.508470 -1.251276 1
0.553299 -0.266131 1.259728 1
1.512493 1.637808 0.142626 1
4.235970 0.418559 -0.652744 1
3.601432 -0.680239 -0.594811 1
2.201379 -0.076934 -0.669773 1
1.124537 0.432177 0.387429 1
0.261338 0.761217 0.345548 1
1.508559 -0.435390 -0.198799 1
1.888199 -0.543309 -0.457418 1
1.480003 -1.243468 0.692952 1
2.579697 -0.653455 1.318395 1
3.462323 0.079212 -0.271497 1
2.559463 -0.172467 -0.950950 1
2.880498 -0.778204 0.359283 1
2.370193 0.784780 -0.418352 1
0.489388 2.793244 0.524283 2
2.263682 -0.692566 0.284570 1
2.363192 -0.761086 -0.355648 1
0.317807 -0.137225 -1.487656 1
2.068844 -0.361583 -0.882884 1
2.922646 -1.184414 1.082945 1
-0.190763 0.605542 -0.770030 1
1.756673 1.422215 -0.113774 1
2.056582 -0.901504 0.643018 1
2.709027 -1.043255 -0.792938 1
3.904602 0.784529 -1.649310 1
2.092839 -0.690961 0.100015 1
1.957022 0.178630 -0.850565 1
2.050827 0.795209 -1.846059 1
2.981264 2.138568 -0.618001 1
-0.362944 1.344679 0.718671 2
1.215567 -1.388549 -0.345332 1
3.140747 0.742533 0.186248 1
2.429602 -0.148834 -0.018525 1
2.515969 -0.550804 1.454767 1
2.905189 1.574485 0.462282 1
1.921518 -0.144642 0.556287 1
-0.205584 -1.163555 -0.705641 1
4.078738 -0.158476 -0.163012 1
1.455536 -0.663066 0.708473 1
0.796392 -2.803668 -0.223688 1
1.355127 -1.247080 -0.165567 1
2.220756 0.225193 -0.001937 1
1.740844 1.076317 -0.615746 1
2.254258 0.819782 -0.987692 1
2.124781 0.040733 0.472832 1
2.087570 -1.711298 0.185216 1
3.137544 0.459839 -1.461985 1
2.076613 -0.438324 0.137287 1
3.120472 0.522639 0.222559 1
1.676805 0.806999 -1.300753 1
1.632536 -0.265498 0.931359 1
2.002762 1.740069 0.534856 1
2.521891 0.150646 0.055320 1
2.322150 1.222557 0.627936 1
2.574461 0.786344 -1.496391 1
1.497290 -1.517600 -0.944688 1
3.807030 -0.091755 -0.673953 1
3.036547 -0.258687 1.190350 1
0.448418 1.488054 -1.475567 1
0.874875 -2.000881 0.929383 1
0.099989 1.238267 -0.388667 1
1.567990 -0.201850 1.217747 1
0.857822 0.523425 0.237330 1
1.448358 0.945234 -0.155105 1
3.873829 2.009891 0.631993 1
2.498165 1.539400 -1.295231 1
2.834737 1.661753 0.917450 1
1.235178 1.942713 -0.081059 1
2.857195 -0.082799 0.776372 1
3.161203 0.543544 0.235543 1
1.325271 -0.367067 0.264611 1
1.553666 0.736477 0.395472 1
1.527841 -0.580858 -1.209423 1
2.882097 -0.660108 0.091857 1
1.138870 1.824120 -1.029235 1
2.180448 1.268011 0.326776 1
1.755843 1.780018 1.031091 2
4.008161 -0.497373 0.572055 1
2.192842 1.344914 -0.115976 1
2.606668 0.084476 -0.789542 1
0.677343 0.155091 -1.298725 1
3.080771 1.311262 0.180564 1
1.215478 0.028894 1.680124 1
2.141803 -0.038566 0.219462 1
0.550107 -0.462870 0.029881 1
1.607783 0.414189 0.671929 1
1.069825 2.104724 -0.195260 1
1.008427 -0.261897 0.589097 1
1.759120 0.859985 -0.161398 1
2.041630 0.310837 0.935908 1
3.521251 -0.089566 -0.262143 1
0.691428 -0.572817 -0.587260 1
0.240375 -0.449867 1.925903 2
0.858029 -2.299579 -0.713428 1
1.247021 -0.403145 -0.036592 1
2.030004 -0.804275 0.340442 1
1.510748 1.583404 -0.148364 1
5.345776 -0.683770 0.055676 1
1.932709 0.386193 -0.077066 1
2.427403 -0.361982 -2.316373 1
1.426225 0.298346 -0.509454 1
2.457406 -1.092595 -0.149158 1
1.815996 -0.728626 -0.737091 1
0.200413 -0.309350 0.555046 1
1.343890 -0.819987 -1.545856 1
4.225237 -1.240043 -0.383331 1
2.317087 -0.173140 -0.604714 1
3.240616 0.767277 0.777628 1
2.589125 -0.397940 0.681367 1
0.632440 -0.937036 0.333399 1
3.145373 -1.322878 0.170913 1
2.713981 -0.982085 -0.923337 1
0.580747 0.039219 0.293579 1
1.115581 -0.007381 0.537377 1
1.343991 0.078862 0.897509 1
0.810548 -0.049854 -0.236651 1
2.006340 -0.296255 1.267564 1
2.987729 0.684389 1.278564 1
2.721541 -0.135061 0.936810 1
0.032272 0.135977 -0.755135 1
1.519280 -0.335679 0.426499 1
0.111506 -0.084010 -1.224268 1
3.842689 -0.263969 0.539662 1
1.482511 -1.345376 0.178929 1
2.546504 -0.762195 -0.286764 1
2.293216 -1.160923 -0.651156 1
2.990171 -0.097798 -0.495540 1
2.722381 0.150643 -1.724168 1
1.021195 0.156613 -1.313004 1
1.930931 -1.405844 -1.197223 1
2.164257 1.439961 -0.577617 1
0.189430 0.796261 0.357225 1
3.551649 0.167508 -1.849540 1
1.304638 1.389555 -0.048561 1
2.687646 -0.552294 -1.507910 1
2.975057 -0.890849 0.036240 1
2.132207 0.299794 0.159188 1
2.241972 0.559058 0.579955 1
3.423268 0.153168 -0.116477 1
3.261709 0.732671 0.287237 1
1.138081 0.522182 0.881372 1
1.052920 0.371071 0.427088 1
4.621680 0.127381 0.591442 1
1.380823 -0.799734 -0.893552 1
0.935445 -1.530044 0.214458 1
1.512819 0.242907 -0.024705 1
1.885414 -0.185072 -1.252782 1
2.300710 1.126338 1.498661 1
1.591148 -0.670168 -1.018427 1
2.113729 0.064920 -0.106597 1
1.905400 -0.765522 1.664823 1
2.782949 -1.929918 0.404437 1
3.899926 0.815348 -0.281064 1
0.991234 -1.223220 0.956125 1
2.085105 0.630165 1.511395 1
2.803533 -0.939913 -0.266579 1
2.398251 -2.173646 1.451511 1
2.410124 -0.391339 0.908503 1
2.855151 2.107951 1.397279 2
2.464691 -0.184735 1.138407 1
0.963734 1.477508 0.336088 1
0.522429 0.821531 -1.211435 1
1.774227 0.794774 0.897004 1
3.530492 1.652678 0.596699 1
1.529635 -0.394398 -0.776260 1
2.049864 -0.462366 0.495055 1
1.496811 0.827346 -0.120020 1
0.536376 -0.307577 0.519831 1
3.144196 -0.391777 0.143904 1
2.797866 0.460588 1.365761 1
1.905614 0.127592 -1.525626 1
1.423096 1.280869 0.788256 1
2.994625 -0.198387 0.471507 1
0.647973 0.291960 -0.223302 1
1.674389 0.822227 -1.100587 1
2.567746 0.093608 0.662588 1
1.240127 -1.686815 -1.436648 1
1.886053 1.107447 0.941032 1
2.991063 -0.184215 0.564384 1
3.126217 -0.171946 -1.430303 1
2.499432 -1.397682 0.115952 1
1.767611 -1.454923 0.648973 1
2.164266 -0.722903 -0.116043 1
1.114678 0.229633 -1.091844 1
3.961561 0.265643 0.973060 1
1.790989 -0.572338 1.338309 1
1.552407 0.429614 -0.281997 1
2.698772 -0.788292 0.489665 1
1.851077 0.286397 0.523703 1
2.730326 -0.061475 2.095323 1
1.459638 -0.981517 0.874649 1
3.283995 1.180766 -0.216842 1
2.607999 0.172872 0.021039 1
2.184260 0.174723 0.215879 1
1.633972 0.471591 1.689562 1
-0.103556 2.047359 1.315872 2
0.685079 -0.643684 1.069610 1
2.497223 -1.452897 0.339660 1
1.157152 -0.634255 1.053830 1
-0.218705 -1.113641 -1.903396 1
2.622148 -0.891033 -0.898857 1
1.507877 1.710622 0.286606 1
3.078599 -0.517433 0.040401 1
2.846180 -0.247914 1.137795 1
1.809660 2.065885 -0.078111 1
1.396219 -0.435019 2.130993 1
1.146594 0.085137 -1.428491 1
3.005420 0.663892 0.429370 1
2.128593 0.030098 0.441033 1
3.236633 0.217723 0.031811 1
2.499847 -1.484861 0.433980 1
3.298574 -0.645135 1.598462 1
2.549051 0.037661 -0.412555 1
2.703112 -0.199665 -1.406365 1
2.992502 0.564386 0.719865 1
-0.849025 0.538080 -0.668940 1
1.561256 0.295340 0.562279 1
1.634553 -0.424154 0.298600 1
0.804538 -1.101391 1.060934 1
1.909824 -0.601818 0.256165 1
1.362539 -2.297645 1.186834 1
3.264233 0.089020 0.773650 1
1.508621 -0.421229 -0.901397 1
0.282155 1.664150 1.284312 2
3.675338 0.780225 -0.761138 1
1.679696 -1.393100 0.884135 1
0.651809 -0.714211 0.354292 1
0.517948 0.522835 -0.302107 1
1.848810 -0.030018 -0.314463 1
2.511238 -1.536352 -1.031237 1
0.651259 -0.756320 -0.584291 1
1.883715 -1.708872 -0.303540 1
2.327278 2.037757 0.453692 1
3.910760 0.060785 2.246629 1
1.471421 1.859870 -1.270158 1
1.422928 1.295661 1.874018 2
1.903520 -1.033391 1.511112 1
4.173036 1.198004 0.260626 1
1.494237 -0.170118 -1.616775 1
1.309417 0.011122 0.334351 1
2.145938 -1.436511 -0.962183 1
2.264159 0.518322 0.134287 1
2.971596 1.378803 -1.512006 1
2.137056 -1.065865 -1.437281 1
3.119616 -0.924039 -1.373310 1
1.953906 0.057368 -1.149900 1
2.651331 0.421562 -0.219217 1
2.680021 0.865309 1.004726 1
1.912576 0.828561 1.921107 2
3.557555 -0.006081 -0.461345 1
3.040428 -0.211139 1.324054 1
1.403874 1.024997 0.616027 1
3.057400 -1.078205 -1.588972 1
2.834974 0.129677 0.043305 1
0.958115 0.185870 -0.422105 1
3.196781 -0.406374 -1.758174 1
0.565540 2.306985 -0.613415 1
1.894228 -0.013794 -0.543985 1
1.463319 1.166375 0.128757 1
1.945164 -0.023843 -0.224049 1
1.476343 0.768747 -1.181676 1
1.420059 -0.520822 -0.068324 1
2.901197 0.613204 -0.230597 1
2.088226 0.635733 -0.051065 1
2.711379 1.190523 0.503751 1
2.771485 -0.393349 -1.403734 1
3.239150 1.107667 -0.968395 1
1.430241 -2.424920 1.378753 1
1.351136 1.619968 0.645668 1
2.346415 -0.967710 0.251743 1
2.332237 -1.575592 0.118506 1
3.554859 0.826211 -0.157613 1
2.451877 0.171258 0.933790 1
2.188111 0.060521 -0.705489 1
2.151913 -0.946732 -0.690588 1
0.992253 -1.030898 0.224692 1
1.881690 -0.840905 0.237911 1
2.679876 -0.293900 0.281110 1
2.495006 0.293201 -0.546705 1
1.700085 0.741315 -0.849678 1
3.768037 1.394036 0.706344 1
0.148172 0.040421 0.943790 1
1.265274 1.332016 0.702628 1
2.076150 1.048617 0.989752 1
3.192951 -1.230003 -0.892782 1
2.639512 -0.485731 -0.387113 1
1.348669 -1.041790 -0.149234 1
2.558353 0.045129 2.027389 1
2.204630 -1.380233 0.319934 1
-0.268985 1.030049 0.757989 2
1.331405 0.509076 0.632626 1
2.015166 0.049558 -1.146075 1
2.059617 -1.514557 -1.102843 1
0.408221 -1.040317 -0.967355 1
2.260800 1.555200 0.069416 1
1.467842 0.051619 -0.908031 1
0.290119 -0.003157 0.307384 1
1.923772 -0.489482 0.449688 1
1.469302 -0.373722 -0.316162 1
1.610567 1.282116 0.666098 1
2.598219 1.435235 -0.227123 1
2.307853 0.572397 0.589576 1
2.103841 1.324012 -1.685940 1
1.982426 1.923893 0.540768 1
0.017465 0.858664 1.112982 2
3.466001 -1.216593 -1.129450 1
1.647501 -0.481052 0.024468 1
2.713299 0.566718 -0.186360 1
2.763666 0.020198 -0.616428 1
2.557064 -0.614212 0.372387 1
2.565076 0.189818 -0.960345 1
1.823235 -1.842034 0.016134 1
3.551399 -0.157058 -2.313642 1
0.097949 0.499762 0.821895 1
1.699249 0.106360 1.504272 1
2.669821 -0.801577 -1.336252 1
2.245625 -0.765254 2.736027 1
3.524935 2.095448 -0.477757 1
1.783714 1.108033 0.533981 1
3.329252 0.929643 0.027491 1
0.943345 0.144516 0.793729 1
0.818395 0.128264 -0.953935 1
2.580480 -0.138101 1.236876 1
1.248096 0.417885 1.102557 1
1.114223 0.536589 -1.142295 1
1.310224 -1.735349 0.650779 1
2.139732 1.087730 0.412072 1
1.015341 -0.750132 -0.478549 1
2.243352 -0.492872 -2.513501 1
2.198284 0.543579 0.472710 1
2.233537 -0.712051 0.964072 1
2.157288 -0.730161 1.317947 1
1.516522 1.843087 0.072123 1
2.068269 1.112385 0.577734 1
1.667696 0.929511 -1.046924 1
0.551076 0.649667 -0.478720 1
4.176198 0.415249 -0.960790 1
1.897520 1.548666 1.399303 2
2.091201 -1.619836 -1.367878 1
2.703020 0.558467 2.288406 1
2.538262 -1.551047 1.637486 1
2.560916 0.605159 0.662205 1
3.503467 0.969017 -0.114183 1
2.502964 -0.054062 -0.748087 1
2.783063 1.811550 -1.701660 1
1.230505 0.881376 -0.053911 1
2.743302 -0.478509 -2.456386 1
1.856855 -0.080520 2.260475 1
2.755919 -1.227044 -1.358968 1
2.132500 -1.433690 -0.262405 1
0.742769 0.319435 0.721232 1
2.669386 -0.523792 -0.483830 1
3.185406 1.093004 0.813699 1
2.422918 0.686450 1.640134 1
0.620491 -1.713017 1.095315 1
0.669120 1.164881 1.034416 2
3.014603 -1.440868 0.102285 1
2.745683 0.230935 1.303573 1
1.288394 1.163372 1.017776 1
2.159843 -0.883252 0.166857 1
1.711570 -0.143731 -0.461873 1
0.916176 -0.098231 0.322258 1
3.333494 -1.361639 -0.563886 1
1.555836 -0.017133 -0.821750 1
1.889869 -1.029009 1.606152 1
0.937314 0.713322 -0.431782 1
1.031765 -0.549562 -1.103357 1
2.079675 -0.241519 -0.470556 1
0.879487 -0.093340 -0.531997 1
1.260742 -0.066921 -1.419745 1
4.478264 -0.231148 -1.574372 1
3.025150 -1.537135 1.333577 1
-0.587151 -0.741791 -0.315409 1
1.023596 -0.222036 1.566668 1
3.340673 0.020881 -0.158202 1
1.213739 1.690485 0.064202 1
1.365388 -0.837920 -1.464576 1
2.751753 0.423311 -0.152693 1
2.628833 1.706519 1.358707 1
2.301714 1.567589 -1.577507 1
1.927213 0.126508 0.123822 1
2.615581 1.072770 1.425042 1
2.248771 1.812639 0.262946 1
2.257007 2.718607 0.981924 2
2.286690 -0.668010 -2.158655 1
1.488606 0.525073 0.436082 1
1.426082 -0.476819 -0.466578 1
1.945754 0.602701 1.020066 1
0.424705 0.672782 2.887439 2
0.184896 2.728237 1.211625 2
-0.049088 0.084310 3.885137 3
-0.864943 1.456609 2.249214 2
-1.075686 1.428859 1.884757 2
0.351215 3.078387 2.419989 2
2.857937 0.700710 1.988063 1
1.005407 2.484550 2.751286 2
0.262782 3.102230 3.841321 2
0.264921 1.312656 3.648382 2
0.575923 3.119834 3.343466 2
1.023260 3.756435 2.553316 2
-1.337922 1.809499 2.525609 2
0.392956 1.719389 2.603161 2
2.069818 -0.079220 4.552097 2
0.539976 1.574437 4.077754 2
-0.734484 1.300614 0.847664 2
0.779876 3.166775 1.976775 2
2.278026 1.359941 2.283088 2
-0.682658 0.624578 3.485478 3
0.849567 3.310990 3.029464 2
0.968143 1.567725 2.161588 2
1.146841 2.008073 2.078925 2
1.946799 3.586861 1.713993 2
-0.662805 0.589944 2.383916 2
-0.731665 1.358105 4.158934 3
0.711916 0.954963 3.973968 2
0.290510 3.014750 2.662644 2
0.708117 0.073039 3.348084 2
1.133287 1.876679 3.405410 2
0.251637 2.333447 1.657910 2
2.362591 2.330925 1.620274 2
1.140779 1.438702 1.372466 2
2.091616 1.228926 3.276907 2
0.820745 1.905676 2.166668 2
-1.288013 0.808742 3.095971 3
0.498104 1.524085 4.278271 2
0.568540 2.152520 3.674533 2
2.345370 -1.456418 2.055274 1
0.747960 2.791804 0.963255 2
-1.349920 2.404233 3.378185 3
1.058365 1.533603 2.909496 2
0.008328 -0.469838 2.630065 2
-0.135472 1.557867 3.539655 2
0.698824 -0.147260 2.764780 2
0.801848 0.783785 3.615431 2
0.829251 1.627027 3.374244 2
0.769117 3.426365 1.695362 2
-0.909407 2.075369 1.260644 2
0.412142 1.621714 1.228180 2
-0.340624 1.906746 3.786955 2
1.526355 1.417474 2.439087 2
1.150647 0.664909 2.904773 2
0.430551 1.942107 1.963426 2
0.997043 1.584580 3.282306 2
0.720851 2.238133 2.932562 2
-0.361019 1.553655 2.778856 2
0.436486 0.651966 2.961513 2
0.412547 -0.031885 1.858494 2
0.605465 0.663282 3.772000 2
0.215546 1.929655 2.254568 2
0.860633 0.608150 4.220586 2
1.686774 1.713820 3.182550 2
1.029814 3.556808 2.406530 2
0.134787 2.955369 3.265459 2
1.564511 3.361981 2.226960 2
-0.001693 3.477552 2.075419 2
-0.397239 0.656740 3.851890 3
-1.189982 0.986126 2.059844 2
0.104621 2.974021 3.199200 2
1.035883 -0.303682 3.689522 2
0.872649 2.453335 1.353031 2
-1.037066 2.742461 1.987511 2
1.483828 1.380355 4.159183 2
2.073060 1.422715 2.525464 2
0.831993 0.604701 2.324872 2
-0.550161 2.307085 2.152687 2
-0.339858 1.068125 3.016383 2
-0.012667 2.846826 1.288563 2
1.999611 1.107166 1.798654 2
2.606024 1.820346 5.230030 2
0.124201 3.388637 3.792957 2
1.670318 1.876501 2.306100 2
-0.660749 1.913025 1.897181 2
1.218941 2.433451 2.217956 2
0.332742 0.376193 2.731698 2
-0.746142 2.921696 2.696037 2
-0.610556 3.576127 1.963113 2
0.921352 2.837585 2.066622 2
1.142645 2.462185 1.273049 2
0.906092 2.404832 2.373575 2
-0.352363 4.185760 3.807517 2
1.240586 3.373859 1.790730 2
-0.768581 1.045308 2.262593 2
0.094306 2.742723 1.666947 2
1.351728 2.935630 3.212669 2
-0.292277 1.836038 2.643349 2
2.103803 4.075266 3.562429 2
0.643369 1.974666 1.174226 2
0.496355 2.815288 3.488183 2
-0.423302 2.401575 2.054499 2
2.149396 3.883926 3.315152 2
0.120662 2.680776 2.211108 2
-0.361793 2.363687 3.616015 2
0.055925 1.338734 2.370330 2
1.172414 3.603257 3.108419 2
1.899042 0.717862 1.864033 2
-1.888820 1.656031 3.585023 3
0.397623 2.787575 2.776963 2
1.445442 2.533781 3.164184 2
0.673708 1.940403 1.278266 2
1.225257 3.790090 2.249863 2
0.265053 0.421037 2.639110 2
-1.466949 2.937376 2.591817 2
-0.670124 2.174442 4.640175 3
-0.139695 1.343362 2.691748 2
-0.104640 0.632342 2.503774 2
0.326716 3.968981 1.499626 2
-1.967787 1.213613 2.143136 2
0.332359 0.967931 3.750329 2
-1.191115 2.019568 2.556985 2
2.574336 1.631062 2.772564 2
1.280869 2.003016 2.868881 2
0.528020 2.887577 2.977337 2
2.252592 1.193179 4.693438 2
0.217258 -0.124046 3.490331 2
1.201295 1.528461 2.852397 2
0.221759 2.301389 2.873128 2
-0.379012 0.920131 2.840163 2
0.862077 0.491693 3.126372 2
-1.648225 1.961059 3.395943 3
2.029856 1.582204 2.930391 2
1.243455 2.473851 1.711537 2
0.353036 2.105843 4.321665 2
0.616909 2.615848 3.395411 2
0.886886 2.184750 2.734499 2
2.102928 0.050180 0.761633 1
0.652550 1.712466 2.997885 2
-1.192339 1.203611 2.840919 2
1.499322 3.145104 3.009832 2
0.242024 1.528592 0.837266 2
1.501497 0.729487 2.062053 2
0.794166 1.152233 3.126971 2
0.153093 1.441806 3.191260 2
2.131855 1.645966 4.089728 2
-0.587110 -0.477748 2.389567 2
0.071392 2.529802 1.821544 2
-0.058949 2.028014 2.483605 2
1.615406 3.172706 1.112165 2
1.464546 1.961585 3.086639 2
1.373416 1.378208 1.770902 2
-0.124854 0.325878 3.056292 2
0.025173 3.802265 1.736027 2
0.622769 3.078785 2.211591 2
0.703282 1.683676 3.174335 2
0.551620 1.336496 2.759388 2
1.650147 1.256858 2.485487 2
0.145558 1.784023 2.782150 2
-1.265473 -0.602678 1.251293 2
-0.425388 2.801455 1.343303 2
1.698184 0.640191 2.097565 2
2.063450 3.526786 2.550845 2
1.377254 3.554771 1.927824 2
1.437757 0.729028 1.172495 1
-0.622056 1.004048 3.338604 2
1.583731 1.652996 1.185504 2
0.900044 2.876762 1.645100 2
-0.265438 2.196745 2.019181 2
1.705125 3.275406 3.366960 2
1.108042 2.196132 0.839375 2
0.840068 1.178210 1.014684 2
0.636860 2.361269 1.267530 2
1.836228 1.846168 2.088245 2
-0.163278 2.288472 3.361543 2
1.502889 1.024496 0.518764 1
0.282823 0.643259 3.335906 2
1.954123 0.114147 1.809840 1
-2.574517 2.239745 2.842002 3
0.456566 2.357332 0.728798 2
0.062020 1.735404 1.682162 2
2.220621 2.644240 2.504539 2
-0.065491 0.940817 1.955148 2
1.623337 -0.165214 3.976356 2
1.387473 1.005719 -0.153894 1
1.295690 0.822894 2.907928 2
0.174988 2.316211 1.997698 2
1.330741 3.266604 3.069552 2
0.293389 0.641146 3.244881 2
-0.585505 2.242284 1.150279 2
2.517698 0.313757 2.052393 1
0.427156 2.199534 2.110724 2
0.975437 2.033177 3.045307 2
1.434514 1.561151 1.496975 2
1.198127 2.337810 4.286700 2
0.429504 1.771371 2.515300 2
0.749373 2.038804 2.794787 2
-0.642984 1.793705 2.596814 2
0.682079 1.332750 2.267377 2
0.628555 2.210430 2.087254 2
0.880710 1.784712 1.772941 2
1.206441 0.738886 1.829777 2
0.235645 1.339051 2.672867 2
2.624108 1.655220 3.600723 2
0.183598 0.884845 0.571446 1
-0.254078 2.267999 2.371331 2
1.909483 0.908592 2.263622 2
-1.666300 0.326170 1.205629 2
1.637677 2.634890 1.270449 2
2.461822 2.789541 2.418371 2
-0.285130 1.642345 2.209165 2
-0.414563 3.987337 2.117070 2
-0.509242 2.203355 2.959603 2
0.457214 1.629323 2.776178 2
-1.954402 2.215929 2.283683 2
1.533264 2.533958 1.849922 2
1.979417 1.961464 1.662498 2
1.390318 0.414540 2.341601 2
-0.349249 0.222503 2.105574 2
1.292385 1.013507 2.081863 2
-1.310658 2.866061 2.208231 2
1.557213 2.300031 1.550982 2
0.171539 2.664342 1.691889 2
0.894608 2.419402 1.608584 2
-0.276129 2.875528 2.569350 2
-0.876812 2.422791 3.652541 2
0.857908 0.626482 4.170738 2
0.944262 1.268163 3.072144 2
0.724833 1.591653 0.666221 2
2.343553 1.481438 1.272962 1
0.198018 4.614252 2.826326 2
2.281918 -0.773052 1.830308 1
1.301698 2.610659 3.193007 2
-0.177558 1.906580 2.739007 2
-0.069674 1.957350 3.316119 2
-0.959179 1.828487 2.699742 2
2.305366 2.594115 3.864132 2
1.451567 1.816014 1.460031 2
-0.042052 2.449986 3.763585 2
0.557128 1.734128 2.159401 2
0.594112 0.026251 3.930126 2
-0.149394 1.503769 1.199092 2
0.311772 2.000147 3.186529 2
1.096107 2.739010 1.587912 2
-0.185644 0.513708 1.284815 2
1.392659 1.014554 1.905711 2
1.753303 3.570600 1.843394 2
3.072894 1.777458 2.121175 2
0.794058 1.793950 3.225186 2
0.383896 1.646695 2.314046 2
2.124975 2.092581 3.311409 2
-0.267979 1.791673 3.583973 2
0.540721 0.834102 1.962725 2
-0.907875 3.093808 3.467873 2
-1.357805 2.288479 1.161006 2
0.362033 1.635129 1.281466 2
0.586786 1.429437 -0.042367 1
1.581874 1.744442 2.257910 2
0.701790 1.086381 3.810268 2
2.219699 1.098758 3.175572 2
1.995226 3.385731 2.471992 2
2.534336 2.727287 2.081102 2
-0.566168 0.743864 3.238157 2
2.469962 3.723674 1.891480 2
-0.424099 2.515722 1.922806 2
-0.417523 2.309918 4.195625 3
2.420645 0.618948 1.441258 1
0.430387 2.997479 3.704554 2
-1.177733 1.997634 1.924314 2
2.273371 0.278436 0.906517 1
-0.778988 2.807340 3.897937 3
2.235367 3.264350 3.888340 2
2.243480 2.104775 -0.284553 1
0.287799 0.800579 4.060095 2
0.900586 2.245912 1.240571 2
0.471484 1.315014 1.714931 2
-0.710466 1.115938 1.687893 2
1.627105 2.207345 2.909376 2
-0.839988 1.185422 2.046527 2
1.321425 1.104067 1.402125 2
1.058210 2.518120 2.731697 2
0.288372 2.015785 2.741489 2
0.779785 1.355558 1.602912 2
1.481018 2.861979 2.679320 2
0.173638 0.501692 3.538119 2
0.533556 1.113430 3.979256 2
0.622980 -0.301963 1.392471 1
-0.943146 1.418258 3.106583 2
0.797108 2.740919 2.411791 2
0.513921 0.718162 2.171585 2
-0.260446 2.195652 3.262917 2
-0.884737 1.305681 2.575546 2
0.146607 2.767754 1.771860 2
1.127912 1.952007 1.598527 2
0.787540 0.693077 1.360196 2
-0.464812 2.711460 1.640508 2
1.240781 2.468210 2.078126 2
0.530344 1.179618 4.303570 2
1.791159 2.360067 2.355199 2
-0.208094 2.307985 2.351464 2
0.279284 2.297697 2.708350 2
1.446855 2.197005 0.996102 2
2.276845 -0.202067 1.736348 1
0.493587 1.696914 2.137731 2
-0.045639 3.062498 4.563178 2
1.569453 2.472122 0.978639 2
-0.637540 3.214917 3.542507 2
0.019339 3.934466 2.504801 2
2.810387 2.058449 1.631732 2
-0.619359 1.761996 1.754464 2
1.593962 3.414454 2.866839 2
-1.001189 2.212976 0.438797 2
1.347572 1.218432 0.531289 1
0.781929 1.818098 1.383646 2
-0.183111 1.996415 0.102769 2
0.158428 0.972509 0.161139 1
0.098605 1.802483 3.129779 2
0.367730 0.890564 3.235224 2
0.229315 2.105238 2.671571 2
0.008825 2.909005 1.813076 2
2.285109 2.306450 1.350366 2
-0.042085 1.078145 0.875817 2
3.501308 2.551381 1.862573 2
1.749382 2.512743 2.745982 2
0.897976 0.942958 1.917022 2
0.928947 2.463491 3.499264 2
0.350475 -0.178293 2.412030 2
0.580626 2.941908 2.036508 2
0.602791 2.359495 2.040443 2
1.711321 0.326012 2.798316 2
0.438138 1.138464 4.065405 2
1.030501 0.701641 3.027425 2
1.152897 1.383097 3.288834 2
0.656524 3.734713 0.350298 2
0.406280 2.877212 4.057086 2
1.333275 3.157253 2.897636 2
0.341983 3.585190 3.267336 2
0.056998 2.147961 0.741985 2
1.357664 2.234644 3.639490 2
-0.723436 1.895084 1.152947 2
0.265388 4.647674 4.030742 2
0.024494 2.317860 1.901808 2
0.474362 1.340544 3.145340 2
1.295725 0.752088 1.380711 1
1.405468 2.475204 2.721487 2
0.904410 1.951749 1.631115 2
-0.659382 1.982877 1.186630 2
0.240371 3.458899 3.751462 2
0.484728 2.269630 3.518346 2
1.283979 3.712504 2.081698 2
0.615923 1.845269 1.711993 2
0.074842 0.695758 2.080757 2
1.431633 1.169188 2.296877 2
-0.032550 2.261269 2.212603 2
-0.425569 3.625090 0.402333 2
1.599705 3.339540 1.738623 2
0.460035 2.042357 2.684253 2
2.285381 1.062534 1.544028 1
0.966441 1.237281 0.958893 2
1.497831 2.895302 1.462272 2
0.021495 1.086098 2.668730 2
0.371173 1.755975 2.090369 2
1.315196 1.406076 1.416812 2
0.488586 1.661627 4.146161 2
-0.954615 2.806511 3.848780 3
1.336473 0.561695 2.805633 2
0.768385 0.580492 2.048079 2
0.654803 3.895323 2.795829 2
0.347364 2.844105 3.227140 2
-0.836711 3.239151 2.100612 2
0.073634 1.058125 1.299067 2
3.141290 0.987477 2.637493 2
-0.080610 2.713299 4.236173 2
2.580534 2.095177 2.003782 2
1.482594 2.218485 1.765214 2
-0.682108 3.189050 1.645020 2
1.322236 1.920560 4.488755 2
0.267926 3.340199 2.474383 2
-0.490892 2.583598 1.153520 2
1.397052 2.427399 2.180586 2
1.281863 2.403264 3.901556 2
1.414505 1.211252 3.538421 2
1.199979 3.488149 2.477237 2
0.329550 2.883511 3.429260 2
-0.227062 2.553359 2.870591 2
2.601519 1.158234 1.569799 1
-0.709157 0.238812 3.395709 3
-0.901980 1.548754 1.068623 2
0.741128 2.343525 3.809560 2
1.878608 1.523911 3.108607 2
1.109476 0.971678 3.077868 2
0.708194 2.972534 1.610944 2
-0.366249 4.273514 2.269355 2
1.051856 3.451160 2.951612 2
1.130150 1.888111 4.830258 2
1.338986 3.024649 2.072906 2
1.938080 2.059374 1.532948 2
-0.361482 3.306438 3.712015 2
0.074353 1.204220 1.305668 2
0.727227 2.437845 0.656889 2
1.539037 2.891918 3.316737 2
-1.746355 1.591121 6.903594 3
-1.742675 0.754929 4.816981 3
-0.924004 1.055462 3.937287 3
-2.560516 2.511644 3.800149 3
-4.346289 0.700432 5.652438 3
-0.314652 0.793032 6.007718 3
-1.351652 2.346384 5.580850 3
-0.928258 -0.013993 4.128084 3
-0.462994 -0.117128 4.066742 3
-1.520292 1.214814 6.715083 3
-1.850769 2.624037 4.926722 3
-3.035721 -0.352548 5.303554 3
-2.129100 1.012816 7.013628 3
-2.632733 2.196271 5.508839 3
-3.443006 3.238962 3.820513 3
-1.243457 0.568951 3.714726 3
0.221991 1.006028 6.176292 3
-0.471401 2.276608 4.951532 3
-3.568100 0.960955 4.961660 3
0.063488 1.481027 5.197497 3
-2.569870 0.544814 6.819118 4
-0.979963 0.792030 4.910140 3
-2.399858 0.943555 2.528499 3
-0.668656 1.250597 5.231899 3
-1.548194 0.908995 4.924087 3
-1.641646 1.652037 3.733755 3
-1.742704 1.104087 3.386868 3
-2.028742 0.989189 3.695283 3
-2.219732 0.681483 4.239618 3
-1.889967 2.818901 7.075519 3
-1.114036 -0.484397 4.847693 3
-3.087788 1.134011 4.816610 3
-2.149307 1.840556 4.889114 3
-1.232344 1.420274 4.167725 3
-1.616700 -0.007420 6.565949 4
0.154664 0.933033 5.293003 3
-2.211153 0.194774 5.226162 3
-2.225040 2.953434 3.896905 3
0.110736 2.938357 4.623427 2
-0.478635 1.072716 4.928472 3
-0.872126 1.525327 4.799905 3
-3.244899 0.587229 4.515499 3
-1.935472 1.659381 5.740336 3
-1.131198 0.523482 5.632804 3
-0.725468 2.549461 3.655636 2
-2.002732 0.876388 5.921956 3
-1.350363 2.905065 4.401505 3
-1.109447 2.971338 4.272749 3
-0.937220 1.865183 4.291833 3
-1.408235 1.241481 6.045060 3
-1.659264 1.708507 5.370589 3
-1.265296 0.648312 3.844581 3
-0.651807 -0.673043 4.192687 3
-1.762398 1.142411 6.027612 3
-1.326261 0.646120 5.053754 3
-0.639912 2.447848 5.863762 3
-2.634790 1.224043 6.131518 3
-1.819260 2.151196 5.134311 3
-1.608151 1.559707 4.982763 3
-2.030020 1.234635 4.683348 3
-1.777810 -1.692866 4.960561 4
-1.369534 -0.399842 5.310863 3
-1.136218 1.540699 6.087467 3
-2.063024 2.597071 5.031241 3
-3.002341 1.718779 4.272615 3
-1.376464 1.954121 4.984514 3
-1.457623 0.509729 1.916679 2
-1.863551 1.285911 1.884649 2
-0.082567 1.218379 5.291639 3
-1.639812 1.562915 4.658016 3
-1.672703 1.182099 5.434169 3
0.220554 0.708186 3.671623 2
-2.193914 -1.163837 4.210330 3
-2.069795 -1.750686 5.975661 4
-0.620430 1.161251 5.997701 3
-0.916561 -0.057096 3.267759 3
-0.805759 2.789741 3.548920 2
-1.342230 0.577033 6.353664 3
0.832274 0.986816 6.277879 3
-2.293555 0.270830 7.332530 4
-0.708139 1.713778 5.503525 3
-1.913689 0.929045 5.994425 3
-2.571083 0.622932 4.966341 3
-2.338806 1.970605 5.294032 3
0.627680 2.681520 5.385326 3
-1.990200 0.916280 3.501352 3
-0.740348 0.722280 5.915888 3
-2.422338 0.581788 4.960468 3
-1.058341 2.833447 5.266318 3
-1.308533 0.115879 5.694625 3
-1.218792 1.488267 5.650166 3
-1.038800 0.419396 2.783970 2
-2.512402 0.731282 4.122079 3
-2.713341 2.692373 5.206701 3
-1.187990 -1.035196 5.385938 4
-1.573773 2.411227 5.155732 3
-1.300184 1.026458 3.874275 3
-0.221209 -0.406792 5.081766 3
-2.018903 1.911857 4.090057 3
-1.843737 3.007253 6.619316 3
-0.569103 1.290195 5.687257 3
-2.204269 1.123193 4.896081 3
-1.195825 0.349550 5.815316 3
-1.088260 0.701064 5.102299 3
-2.868564 1.337875 4.658627 3
-1.324200 2.679343 4.291368 3
0.093806 0.901356 3.914217 2
-3.238295 2.237851 4.471286 3
-2.330657 2.418805 5.797463 3
-2.817545 2.060605 3.111549 3
-1.910985 1.140790 5.570052 3
-2.975871 2.397591 2.673678 3
-1.710691 -0.871987 4.965994 3
-1.294409 0.763072 4.623058 3
-1.806837 0.444005 5.905434 3
-1.564654 1.433476 5.290210 3
-2.790966 0.930658 7.279757 4
-1.210343 0.366976 5.339182 3
-1.854371 3.826835 5.155403 3
-0.233025 1.811783 5.015810 3
-1.243446 0.491629 5.415689 3
-2.462619 2.407486 3.851935 3
-0.639638 1.552561 4.955542 3
-0.412809 0.995107 4.648220 3
-1.360205 0.195999 7.160902 4
-1.506621 0.093764 6.258954 3
-1.720504 -0.116561 4.628972 3
-3.592072 1.888299 5.720090 3
-1.763469 0.265130 2.981746 3
-1.140101 0.853888 6.146546 3
-2.022761 2.115282 4.722378 3
-2.337368 2.025410 3.749023 3
-2.850530 0.976399 6.587083 3
-2.881431 1.559923 5.019766 3
-2.719939 3.319966 4.238522 3
-2.401229 1.564720 6.067994 3
-1.293486 2.306442 5.978598 3
0.474595 -0.259550 4.366903 3
-0.251851 1.621103 5.781265 3
-0.180161 2.156399 4.452049 3
-0.408058 0.163685 5.060125 3
-0.815757 -0.239661 3.186992 3
-0.407030 -0.431577 4.254246 3
-2.034406 0.083186 5.186981 3
-1.861209 2.621007 5.891791 3
-0.702212 2.520091 4.670782 3
-2.018671 1.043093 5.669934 3
-0.916646 -0.116032 4.950777 3
-0.796735 0.628039 4.197523 3
-1.753280 -0.552967 6.219337 4
-0.826214 -0.441343 6.245810 4
-2.597766 2.020729 5.358008 3
-2.314056 1.024762 6.850595 3
-3.377797 1.242341 5.020477 3
-1.388926 0.257320 6.462057 3
-1.989349 1.793748 5.203680 3
-1.015119 1.866362 5.873351 3
-1.988187 0.892645 6.250657 3
-1.892767 1.005916 5.699311 3
-0.847493 0.873301 5.767688 3
-0.273427 1.232472 6.761057 3
-0.757840 0.194720 3.959208 3
-2.231395 0.955232 6.013047 3
-1.164088 -1.456361 5.216513 4
-1.992725 2.278462 6.087520 3
-2.076476 0.774499 7.050584 4
-2.164356 2.055848 4.949054 3
-1.869271 0.485046 6.135759 3
-0.309126 -0.367149 6.269633 4
-1.988083 1.832047 4.939866 3
-1.988037 2.492454 3.822875 3
-0.813258 0.299839 5.561157 3
-0.706918 1.052655 5.215734 3
-1.813008 0.148442 3.475590 3
-1.778361 -1.359655 5.168356 4
-0.469602 0.452413 5.071732 3
-1.083316 3.599920 6.505891 3
-1.786860 1.038910 3.832793 3
-1.964974 0.509438 5.299059 3
-0.307070 1.718427 3.360236 2
-1.868338 0.954586 5.425018 3
-4.137857 1.819227 5.257280 3
-0.981957 2.096915 4.441820 3
-2.358972 1.990575 3.914697 3
-2.832154 2.622049 3.723318 3
-2.503176 2.238956 5.071157 3
-2.874941 -0.192989 2.977341 3
-0.778953 1.178440 6.152454 3
-1.918989 0.757003 3.674251 3
-4.161430 2.525611 3.909360 3
0.325458 1.420155 6.096720 3
-1.962186 1.822637 6.134887 3
-2.080673 -0.513569 4.105251 3
-1.095526 1.523851 5.681966 3
-0.939745 0.913260 4.381994 3
-1.077557 0.912601 6.232275 3
-3.093040 -0.061259 5.906326 3
-0.822124 1.800322 4.200734 3
-2.473865 3.689671 5.222153 3
-0.970516 2.557745 5.252814 3
-0.445305 1.492705 5.923014 3
-0.032076 0.828628 5.611227 3
-0.775408 0.150130 4.900585 3
-0.379636 0.115407 6.289141 3
-1.492461 1.216293 5.244324 3
-0.171963 1.137948 4.153981 3
-2.762349 -0.511976 3.948282 3
-2.667954 1.015792 3.319555 3
-1.040745 -0.403933 6.164357 4
-3.530848 2.177124 5.003391 3
-1.168803 1.045784 4.557866 3
-0.123747 2.267686 5.922181 3
-2.118422 1.331477 5.322681 3
-1.403079 2.135898 3.409852 3
-1.899219 1.553726 5.656247 3
-2.077616 1.100740 6.013652 3
-1.007666 1.436600 5.144989 3
-1.016098 3.043540 4.999613 3
-2.098030 -1.775748 4.083347 3
-1.815042 -0.202515 5.816127 3
-2.555773 0.614776 3.504758 3
-2.016102 1.842946 4.657049 3
-1.626158 2.058759 3.638405 3
-0.950273 -1.025119 2.375047 2
-3.531697 1.995401 5.259451 3
0.377059 0.243426 3.320781 2
0.044476 1.586450 5.152478 3
-0.706504 0.987712 6.741841 3
-2.045672 0.341031 3.457783 3
-0.887995 0.999804 5.359129 3
-0.673058 2.298776 4.723982 3
-0.299701 0.318682 4.004812 3
-1.968810 2.190537 5.902888 3
-1.788327 1.393766 6.758929 3
0.389878 1.371792 4.530549 3
-1.117358 1.496443 5.225172 3
-3.281798 0.648093 4.554753 3
-0.943435 1.126032 6.206600 3
-1.046342 0.950252 5.109388 3
-0.838834 0.389774 5.216473 3
-1.615710 0.086039 6.229291 3
-0.837085 1.508565 5.923330 3
-1.510400 1.712271 4.352943 3
-0.508213 0.489845 3.974352 3
-1.300051 0.542798 6.580603 3
-1.369491 1.149288 4.726919 3
-1.514208 0.653161 3.072093 3
-2.394965 2.217110 4.378181 3
0.700935 1.134022 4.768468 3
-1.288773 -0.009475 5.454809 3
-1.301157 2.386687 4.305683 3
-1.953684 -0.166003 2.931919 3
-1.630018 0.836745 6.031431 3
-1.014455 1.922012 6.163607 3
-1.153336 1.864872 7.177926 3
-2.294285 0.055305 5.269720 3
-1.593642 1.323274 5.150727 3
-3.201151 0.956218 4.711372 3
-2.684581 0.488667 6.008274 3
-1.933077 1.130438 5.752672 3
-1.306442 1.733380 4.685830 3
-0.737496 2.906557 4.952746 3
0.455298 0.465305 3.774666 2
-2.282491 1.648118 4.101862 3
-4.120864 0.870176 5.539384 3
-0.107972 -0.547491 3.344724 2
-0.764045 0.101768 5.022593 3
-0.523130 1.210319 6.870218 3
-0.748924 1.400786 5.863908 3
-0.493882 2.227732 5.370414 3
-2.036141 2.101394 5.568697 3
-2.056001 0.488978 5.335446 3
-1.751760 0.652878 4.716743 3
-2.544262 0.770966 3.347041 3
-1.775182 0.837844 4.790577 3
-0.501767 1.131167 6.266906 3
-1.688573 1.172030 5.155955 3
-0.969264 0.855221 3.626646 3
-1.685240 0.754611 4.044071 3
-2.699889 2.112780 4.060136 3
-0.645445 1.190523 7.659205 4
-2.098038 2.154491 4.486229 3
-2.693011 1.233585 6.340664 3
-2.670129 0.187076 3.921646 3
-1.097587 2.007752 5.304609 3
-2.677577 -0.274227 3.698327 3
-0.470078 3.308733 5.718806 3
-1.631248 0.307679 4.300320 3
-1.714281 1.746046 4.248770 3
-1.570094 1.240965 6.222962 3
-0.762233 1.829371 4.608551 3
-2.559717 1.166153 3.796836 3
-1.634020 0.345126 5.111011 3
-0.272589 0.949982 4.227109 3
-1.233731 0.525522 6.785347 4
-1.558385 0.568407 4.759486 3
-1.469661 1.429435 4.921464 3
-2.727310 1.833257 3.602506 3
-1.749622 1.540717 7.458513 3
-0.950486 -0.576641 4.916067 3
-0.114015 -0.439963 4.177380 3
-2.056327 -0.019386 2.580969 3
-2.324481 1.952862 4.184819 3
-2.293002 3.138163 5.884088 3
-1.618521 1.813802 5.008871 3
-0.558102 0.925415 6.017508 3
-1.257892 0.804230 3.230839 3
-0.978927 0.186449 5.640032 3
-2.858606 -1.144447 4.081137 3
-1.822695 0.576969 5.155655 3
-0.535746 2.529382 6.527514 3
-2.173075 2.009228 5.679137 3
-1.470323 2.710773 5.266025 3
-2.623076 3.316168 5.776929 3
-2.905094 1.931980 5.224305 3
-1.606919 -0.344273 6.299982 4
-1.872551 -0.471253 4.471379 3
0.066229 2.922208 3.550965 2
-1.166426 1.831692 5.115461 3
-1.861399 1.983309 4.030967 3
-2.188733 2.313626 4.480467 3
-1.422741 1.294777 4.824429 3
-1.514087 2.165912 5.459262 3
-0.335074 2.400563 6.161380 3
-0.138535 0.586852 6.125492 3
-1.278502 0.223126 6.292212 3
-0.516544 0.891428 6.648440 3
-2.010814 0.528035 3.656574 3
-0.799773 0.533622 5.575867 3
-1.804721 -1.443054 5.290139 4
-3.024134 1.165474 2.729839 3
-2.209181 0.570982 6.208506 3
-0.766214 0.297029 4.311049 3
-0.763980 1.969759 4.652521 3
-1.185865 0.616472 4.407183 3
-2.583534 0.406283 4.151085 3
-0.835521 1.815564 4.790405 3
-2.019370 1.118645 7.411329 4
-1.434875 1.712966 4.559608 3
-2.439869 1.127460 5.104268 3
-1.215652 -0.539193 5.738217 3
-0.905954 1.216478 5.089674 3
-1.339352 1.216297 4.606831 3
-1.306393 1.270861 4.957829 3
-0.119983 1.077502 5.568181 3
-1.671701 1.642302 6.204138 3
-2.682334 0.779087 5.629456 3
-1.174051 0.517056 6.776198 4
-0.063132 -0.662103 5.232722 3
-0.360208 2.067885 4.065383 3
0.387027 0.106558 5.348528 3
-2.029443 0.106977 5.540919 3
-2.531091 0.216317 4.888350 3
-1.210582 -0.779313 5.420506 3
-0.986356 2.207305 6.063906 3
-3.109136 1.361247 3.475577 3
-1.251740 2.180821 4.769680 3
-0.958538 1.576739 5.132503 3
-1.050419 1.560898 5.627278 3
-1.305722 -0.862495 3.766769 3
-1.802019 0.792944 4.991921 3
-0.732212 2.083307 3.854220 3
-2.073700 -1.550703 5.729405 4
-1.148982 0.399670 3.889417 3
-1.819127 0.765779 5.778399 3
-1.833059 -0.650294 4.373432 3
-2.004206 2.433251 4.595315 3
-2.524479 -0.270785 4.446372 3
-0.702821 0.119328 5.084109 3
-2.422362 0.752863 4.508510 3
-2.224123 -0.002832 4.470937 3
-3.086294 -0.153574 5.790221 3
-2.371391 2.773936 4.045404 3
-2.128371 1.532315 6.038168 3
-1.213994 2.259910 6.015134 3
-1.998023 0.508594 4.948047 3
-0.067106 2.802316 5.479326 3
-0.999656 1.503156 5.449623 3
-2.999563 2.528093 3.817033 3
-0.378829 0.352465 7.509781 4
-2.898086 1.578325 6.117391 3
-1.243915 1.034928 5.326683 3
-1.248237 0.473522 2.266564 2
-0.686140 2.411449 3.897869 3
-2.048424 2.033835 3.733507 3
-2.647801 1.347068 5.150560 3
-2.183989 2.077706 6.005509 3
-1.709680 0.236547 3.959660 3
-2.309588 0.781298 4.710354 3
-1.797326 1.270646 5.202538 3
-3.818429 0.854713 4.402182 3
-1.539626 -0.326361 4.513759 3
-2.508884 1.783179 5.326138 3
-1.560226 2.022641 5.486256 3
-2.825945 1.523750 7.779384 4
-1.899895 0.971347 6.189795 3
-1.137361 1.753957 6.164999 3
-0.848772 0.502369 5.446507 3
-2.874326 2.090308 6.365881 3
-2.336911 3.020173 3.640553 3
-1.028615 -0.926490 6.958042 4
-1.172715 -0.850934 6.993212 4
-2.270383 -1.892617 5.426173 4
-0.968463 -0.174591 7.981455 4
-0.649708 -0.538204 10.272810 5
-2.145685 -0.596899 7.483876 4
0.252152 0.019192 7.964676 4
-1.417210 -1.091891 6.606114 4
-2.140689 -2.387718 6.168242 4
-1.330167 -1.253490 6.973430 4
-3.009689 -0.979886 7.649726 4
-2.249607 0.172038 7.602465 4
-1.978449 -1.222167 6.581528 4
-1.063515 -2.135519 7.339100 4
-2.478234 -0.580038 7.721267 4
-1.515449 0.277849 6.718276 4
-3.215629 -0.565153 6.858687 4
-0.340461 -2.513466 7.054112 4
-0.472981 -0.412381 6.472002 4
-0.970744 -0.466278 7.421177 4
-2.710082 -2.603259 6.964730 4
-0.218553 -1.074866 8.251629 4
-1.669676 -0.404165 6.856616 4
-2.880660 -1.633663 8.019250 4
-1.233551 -0.475234 7.422479 4
-0.287548 -0.360997 7.745873 4
-2.132354 -0.331173 6.923844 4
-0.584899 0.328091 6.930939 4
-1.068938 -3.151290 6.342570 4
-3.476376 -3.165035 7.974575 4
-1.736809 -1.371312 6.634715 4
-0.579111 -1.685124 5.254301 4
-2.094535 -1.123203 8.254642 4
-0.519508 -2.516088 5.879002 4
-3.270747 0.956086 7.224186 4
0.476317 -1.164742 7.665720 4
-1.486840 -2.047847 5.702852 4
-1.422868 -0.787165 7.632563 4
-0.888549 -2.430280 7.552938 4
-1.758658 -0.640703 7.759569 4
-2.294662 -1.479268 6.604009 4
-0.947644 -2.113264 5.985461 4
-0.355612 -1.369203 8.531027 4
-2.556959 -1.412182 7.328637 4
-0.921575 -0.559608 6.252860 4
-0.976549 -1.380718 6.411607 4
-1.741540 -1.159969 7.755706 4
-0.827298 -0.027077 7.503382 4
-1.728221 -1.401248 6.678404 4
-0.677700 -1.582548 7.260765 4
-2.729334 -1.172491 8.193259 4
-3.808193 0.301183 7.818906 4
-1.499442 0.555587 7.417117 4
-2.003630 -1.371005 5.886337 4
-2.620098 -0.710835 6.928989 4
-2.017787 0.022791 8.034646 4
-0.210061 -1.701484 7.503932 4
-0.656470 -0.714068 7.045274 4
-0.122005 -1.830356 8.895203 5
-2.573794 -1.407659 7.021055 4
-0.254683 -2.479726 6.775876 4
-3.037589 -1.450527 7.479913 4
-1.566231 -1.669795 9.332648 4
-2.294194 -1.407280 8.568117 4
-0.979860 -0.699212 6.303388 4
-2.408567 -1.787910 7.896402 4
-0.346739 -2.525823 8.338437 5
-1.101786 -3.109690 6.883515 4
0.169589 -2.089848 6.798753 4
-0.040881 0.178614 6.497507 4
-3.895019 0.305737 6.634599 4
-2.334216 -1.691479 5.474254 4
-2.345734 -1.498608 6.742356 4
-2.390288 -1.217570 8.118239 4
-0.435325 -0.349151 6.939866 4
-1.042298 -1.030042 8.924451 4
-1.442434 -1.182825 6.137883 4
-1.380897 -0.226345 7.526265 4
-1.497628 -1.193220 6.897699 4
-2.285771 -2.927328 7.466907 4
-1.470094 -1.025035 7.264938 4
-2.620242 -1.186141 6.600947 4
-1.491599 0.659533 7.325967 4
-2.594708 -2.594772 8.662904 4
-1.807095 0.322537 6.829629 4
-2.374498 -0.385401 7.327279 4
-0.574266 -0.076359 7.889749 4
-2.755966 -0.930116 7.955771 4
-2.137114 -2.256161 7.321429 4
-0.460912 -1.700430 8.125380 4
-0.865912 1.050584 7.841185 4
-2.776196 -1.587972 8.339868 4
-2.020865 -0.059536 8.241515 4
-1.555121 -1.193505 8.079380 4
-2.017972 -2.538624 9.117115 4
-1.445710 -1.025875 7.396235 4
-1.927105 -0.929924 7.745059 4
-2.064093 -0.729957 7.103686 4
-1.434373 -0.533326 7.807950 4
-0.942195 0.027908 7.244171 4
-0.776240 -1.180504 6.475292 4
-0.862112 -2.180807 5.941159 4
-2.208861 0.770817 8.047004 4
-1.281749 -0.583001 7.876945 4
-2.652941 -0.618601 7.253936 4
-1.731300 -1.145994 7.190646 4
-3.131126 -0.039613 8.752364 4
-0.412044 -1.925605 7.796824 4
-1.566192 -2.482232 6.932575 4
0.124967 -0.650433 7.228072 4
-0.822023 -2.157120 7.431035 4
-2.013559 -0.855479 6.624554 4
-1.321318 -1.241225 7.366525 4
-1.378844 -1.208782 9.508618 4
-1.015491 -1.354380 7.551984 4
-0.959458 -0.988503 7.726819 4
-1.485026 -0.599003 8.796121 4
-2.030042 -2.910406 7.334979 4
-0.058035 -1.221870 6.939484 4
-1.152659 -2.663361 7.691447 4
-0.893335 -2.488858 8.234507 4
-0.549410 -1.594040 7.935939 4
-1.184807 -1.533590 8.109697 4
-0.614000 1.180961 7.358390 3
-2.565781 -0.764434 6.142740 4
-1.539180 -0.940166 7.416189 4
-1.652070 -1.804487 7.679073 4
-1.711491 -0.869036 7.616026 4
-0.497986 -0.886354 7.680840 4
-1.620468 -1.693878 6.640333 4
-2.708243 -2.794513 7.087892 4
-1.306345 -1.078041 7.133038 4
-0.975423 -2.155212 7.180591 4
-1.205704 -1.933087 6.909108 4
-1.721992 -2.652085 6.799408 4
-2.152370 -2.310795 8.626389 4
-1.426024 -1.220430 8.699742 4
-2.607895 -1.101137 6.948994 4
-0.449128 -0.072812 7.114617 4
-2.103530 -1.832517 6.421901 4
-1.462558 -2.952455 7.322003 4
-0.849275 -0.988132 8.671412 4
-2.929001 -0.685650 9.007091 4
-1.275920 -1.508769 7.406993 4
-1.207500 -1.253548 8.005159 4
-0.607390 0.470651 6.061966 3
0.013427 -1.662901 8.681080 5
-0.019983 -2.866414 8.615284 5
0.672925 0.290854 5.610275 3
-2.774376 -2.090648 7.132424 4
-2.331899 -2.187198 8.311068 4
-1.235396 -1.480175 5.993973 4
-3.047258 -2.844583 7.167869 4
-2.799617 -1.518551 6.804211 4
-0.560168 -0.292754 8.115128 4
-1.846607 0.004990 7.833690 4
-1.216793 -1.621892 6.875170 4
-1.755273 -0.360567 7.453183 4
-2.751228 -1.214009 8.440322 4
-2.688977 -1.597773 7.050091 4
-0.749735 0.068898 6.908299 4
-0.122595 -1.754939 8.395926 5
-2.418454 -3.054800 7.707080 4
-2.033537 -1.529943 6.722916 4
-1.076546 -1.341539 6.187469 4
-2.010322 -1.209168 7.442701 4
-1.597944 -2.156316 8.163702 4
-4.413952 -1.222106 7.257052 4
-3.307099 -1.334836 7.927855 4
-1.008787 0.708926 9.244989 4
-0.831668 -0.921576 6.146961 4
-0.499346 -1.189595 6.178418 4
-2.463477 -1.927392 8.685248 4
-2.026070 -0.197885 7.682161 4
-1.011818 -1.745725 8.122224 4
-0.210808 -0.789931 8.754165 5
-0.544984 0.163692 7.877438 4
-3.149580 -1.838905 6.515770 4
-1.536011 -1.626976 6.929915 4
-2.512543 -2.581188 8.463759 4
-1.231628 -2.206677 6.145836 4
-1.220753 -0.791560 7.465909 4
-1.757653 -1.431309 8.083503 4
-2.005786 -2.131293 8.067888 4
-2.212926 -0.935747 6.994597 4
-0.856623 -0.278456 7.707882 4
-0.680847 0.809612 7.621810 4
-2.446232 -0.798285 6.644251 4
0.631832 -0.120538 5.402707 3
-1.510197 -1.277239 7.659293 4
-0.608255 -2.178950 6.794819 4
0.100510 -1.024197 8.470090 5
-0.164158 1.241497 6.712780 3
-2.103761 -1.537832 7.559066 4
-1.500183 -1.061048 7.937336 4
-0.831247 -1.619615 7.939941 4
-2.871295 -3.521261 8.410718 4
-2.289370 -1.506160 7.546999 4
-2.035070 -1.709324 9.254689 4
-2.608385 -0.931339 6.372957 4
-1.031579 -1.368378 9.439694 5
-3.501557 -0.233121 8.208151 4
-1.305440 -1.350171 6.161898 4
-0.328039 -1.332116 7.851644 4
-1.184480 -3.168236 8.104352 4
-1.591581 -1.178022 6.852223 4
-1.816168 -1.224782 6.037369 4
-1.366252 0.189764 8.031801 4
-0.952837 -2.232358 5.872470 4
-1.390071 -1.060029 6.995316 4
-1.200934 -0.284627 9.714431 4
-3.174154 -1.645051 7.062484 4
-0.732206 -1.742319 7.618916 4
-1.421770 0.388450 8.753882 4
-3.060628 -1.731748 7.302424 4
-1.214200 -2.819889 7.261229 4
-2.475873 0.404189 8.126610 4
-1.346551 -0.711861 6.972990 4
-2.511364 -1.471114 6.767254 4
-0.701550 -1.334444 7.323733 4
-1.259757 -1.193780 9.136327 4
-0.381474 -1.589436 9.751207 5
0.123814 -0.637085 6.395447 4
-0.673720 -0.174959 6.436375 4
-1.495684 -1.169622 7.539156 4
-1.059410 -1.470263 7.932233 4
-1.404360 -0.841570 7.335545 4
-1.983156 -1.657203 8.001817 4
-3.253249 -1.087809 7.734054 4
-2.925374 -2.504625 8.003168 4
-2.949187 -0.785440 6.224526 4
-2.185843 -0.419096 7.199497 4
-3.016118 0.082860 9.050825 4
-1.023646 0.314089 7.054864 4
-1.383097 -0.509984 6.902221 4
-3.317091 0.327564 8.013751 4
-3.592828 -0.394802 8.843273 4
-1.987120 -0.597614 7.906391 4
-0.954466 -1.301789 7.782050 4
-2.075346 -1.087419 6.930955 4
-3.099280 -1.860887 7.882024 4
-3.092745 -2.458415 8.588377 4
-0.690729 -0.982847 9.256879 5
-1.579085 -0.044457 7.130931 4
-1.204297 -1.537016 6.801115 4
-2.316062 0.384057 8.307992 4
-1.818359 -1.278395 7.055919 4
-0.392372 -1.366390 7.922609 4
-1.940958 0.101283 8.024090 4
-1.684856 -0.967928 6.862320 4
-2.970027 -0.498865 7.582367 4
-1.998048 -1.526125 7.719317 4
-0.106373 -1.054764 9.120124 5
-2.502713 -0.491414 6.826437 4
-1.024592 -0.057951 7.637182 4
-1.924856 -1.452511 6.764497 4
-1.082461 -2.130487 7.057485 4
-0.305162 0.598375 8.879789 4
-1.361266 0.048056 7.698033 4
-2.083350 -0.517000 6.095142 4
-2.974422 0.057119 8.385710 4
-1.696812 -1.483447 6.132828 4
-1.083471 -2.229213 6.765409 4
-1.271277 -0.819947 6.709850 4
-1.611154 -0.546580 6.974771 4
-2.059947 -2.499781 6.338139 4
-1.418467 -1.039622 8.126004 4
-1.481780 -1.254248 6.591011 4
-1.164038 -1.614807 5.961119 4
-2.476470 -0.065786 5.536029 3
-1.399276 -1.699834 8.161525 4
0.141691 -1.858354 7.820769 4
-2.350590 -2.121059 6.592903 4
-0.039501 -1.146610 7.836923 4
-1.658721 -1.402459 8.668014 4
-3.066688 -1.312964 7.138797 4
-0.256264 0.423683 7.079065 4
-0.419709 0.031618 6.458366 4
-2.256521 -1.024262 8.597610 4
-1.954631 0.456978 6.395787 3
-0.540330 -1.494266 7.324431 4
-1.818446 -3.473755 6.647798 4
-1.438542 0.164453 7.150448 4
-2.613274 -1.464500 6.018326 4
-1.597202 -1.483031 7.711640 4
-0.589181 0.045823 7.621803 4
-0.499284 0.509811 5.723865 3
-1.690499 -2.657649 8.586331 4
-1.652034 -0.389064 8.643352 4
-1.695028 -2.499614 6.030019 4
-1.719789 -1.478134 5.464106 4
-2.209542 -0.512882 7.610328 4
0.159921 -0.840494 6.805440 4
-1.765536 -0.714248 7.404446 4
-2.034978 0.154662 6.346227 3
-1.864065 -1.788352 8.808687 4
-2.658391 -1.445983 8.062414 4
-2.006028 -0.844146 8.631831 4
-1.583617 -1.013987 7.809928 4
-2.712114 -0.158490 7.966941 4
-1.552570 -1.007596 6.918351 4
-0.870449 -0.302932 7.924988 4
-2.646983 -1.635456 6.284245 4
-1.636158 -0.122531 8.870434 4
-2.155503 -1.043521 7.126235 4
-1.012998 -0.968745 5.326191 3
-0.628070 -1.854879 6.519472 4
-0.596099 -1.031348 6.520927 4
-1.914040 -1.631685 7.424632 4
-1.817918 -1.767214 6.863071 4
-1.474751 -1.305783 6.401684 4
-1.490585 -0.577296 6.547259 4
-0.318043 -2.082792 8.383109 4
-2.009342 -0.884107 8.456687 4
-0.837035 -0.004890 7.116277 4
-2.000732 -1.196649 6.941647 4
-3.346949 -0.126653 8.054221 4
-2.894035 -1.297995 6.373422 4
-3.210792 -0.999201 8.366736 4
-2.525575 -2.891191 7.033574 4
-0.431572 -2.339257 6.931483 4
-1.787274 -1.785203 9.105156 4
-2.413846 -1.805096 7.699434 4
-2.038658 -2.317768 7.014430 4
-3.270153 -2.953808 7.523348 4
-0.893818 -3.563466 6.964559 4
-1.750604 -0.301112 7.468408 4
-3.298335 -0.736037 7.372524 4
-0.837207 -0.019083 8.257872 4
0.119750 -0.111804 7.708333 4
-2.396964 -2.094357 7.201567 4
-0.944002 -0.152936 6.258488 4
-0.914500 -2.172456 6.659752 4
-1.129572 -0.393301 8.819533 4
-1.774199 -1.551449 9.077588 4
-0.682628 -0.713910 6.463388 4
-2.347459 -1.089095 8.716693 4
-1.562758 -0.219904 6.201466 4
-2.043740 -1.232521 6.053144 4
-1.518275 -2.656985 8.148877 4
-1.298654 -0.490595 6.790963 4
-1.937485 -0.475962 7.665990 4
-2.860567 -0.821012 7.989182 4
-1.082035 -1.820764 6.416301 4
-2.109649 -1.165987 6.761165 4
-1.545879 -1.726345 7.190276 4
-1.217200 -1.305444 6.400976 4
-1.471469 -0.682661 7.411584 4
1.046216 -0.873687 7.703038 5
-3.539221 -2.541075 6.579600 4
-1.593754 -0.848094 7.616709 4
-1.370400 -0.270695 7.778683 4
-0.652233 -1.534809 7.154247 4
-2.009609 -0.625066 5.449231 3
-1.388442 -1.694620 8.335477 4
-1.034406 -2.817027 7.828516 4
-3.505363 -0.581685 6.975206 4
-1.035555 -2.011381 8.169616 4
-2.009107 -2.562408 8.025176 4
-0.691246 -3.789701 7.725637 4
-1.012425 -0.922545 6.993207 4
-1.711247 -0.259769 7.586322 4
-2.345784 -2.033580 6.795988 4
-2.777189 -2.328886 6.099671 4
-2.608993 -0.760069 7.578998 4
-2.104772 -1.720173 6.495588 4
-2.086637 -1.968796 7.921944 4
-2.194629 -2.308666 7.420048 4
-1.741769 -0.498093 7.651088 4
-0.255782 -1.583682 6.641063 4
-1.432105 -1.340893 7.388354 4
-1.604854 -1.789931 7.281507 4
-2.339094 1.036465 7.257029 4
-1.397415 -0.511306 8.027883 4
-2.187884 -1.938286 6.743586 4
-4.432798 -1.883006 6.654285 4
-1.797630 -0.483401 5.710966 3
-0.810476 -1.163689 7.684520 4
-0.604161 -1.745011 7.689207 4
-1.416513 -2.271663 6.946122 4
-1.913434 -0.712590 6.982971 4
-3.018475 -0.581146 6.213162 4
-1.517855 -1.811342 8.452704 4
-2.314178 -1.568839 7.205658 4
-2.649698 -3.403507 7.559502 4
-1.566170 -2.028868 7.018377 4
-2.151248 -1.694469 8.243456 4
-0.828472 -0.567361 5.801878 4
-0.567675 -1.150544 8.115816 4
-2.746322 -1.021416 6.055545 4
-1.728629 -0.808127 6.189513 4
-3.139400 -1.264910 7.169501 4
-1.639961 -2.317035 6.180464 4
-1.971100 -2.189266 8.550604 4
-0.443559 -1.364329 5.986615 4
-0.128524 -0.961746 8.137128 4
-0.936271 -1.326095 8.178108 4
-1.669505 -1.328640 6.004998 4
-1.810977 -0.528718 8.970546 4
-0.483131 -1.351678 6.132555 4
-0.016030 -2.466167 8.875087 5
2.715186 -1.109702 11.173682 5
2.157273 -1.644025 9.893891 5
-0.798407 -2.940786 10.091825 5
0.931185 -2.679465 11.955303 5
-0.013881 0.214793 9.040422 5
0.981776 -1.144771 10.454715 5
1.855150 -1.585968 9.226777 5
1.285442 -2.265280 9.120657 5
0.347370 -1.586653 9.484087 5
0.511580 -2.408413 10.580208 5
1.098074 -1.072794 11.024905 5
1.526147 -1.815130 11.177457 5
1.326438 -3.136305 8.459451 5
1.486987 -3.999172 9.846861 5
0.261977 -0.631125 12.288547 5
1.670293 -1.841157 9.847699 5
0.447095 -1.871381 9.123190 5
0.748993 -2.385455 9.085921 5
-0.608028 -1.930960 10.754606 5
1.999834 -1.908689 11.088329 5
1.463722 -2.735828 9.336092 5
-0.436593 -1.350623 10.619585 5
-0.697968 -0.213698 9.023550 4
1.952595 -2.827865 11.764720 5
0.743332 -1.969505 10.639924 5
-0.659028 -1.489111 10.555070 5
1.689337 -3.048007 10.156605 5
0.761198 -3.533027 10.634840 5
1.156801 -2.805458 8.099736 5
0.277225 -2.223003 10.611708 5
-0.112970 -1.466959 9.566935 5
1.240106 -4.323958 8.292980 5
0.945483 -1.123512 10.666360 5
1.796883 -3.393661 10.094152 5
-0.347617 -2.362810 8.944651 5
2.267218 -2.247041 9.688424 5
1.406179 -2.722937 10.963279 5
1.429124 -3.326149 9.703314 5
-1.003421 -0.717946 9.556102 5
1.564997 -1.806546 8.590050 5
2.046263 -0.874067 9.498791 5
-0.544634 -1.426541 10.306847 5
2.573950 -2.056026 9.669012 5
0.914424 -3.984209 9.387022 5
-0.718890 -2.160427 9.410078 5
1.519223 -2.924451 10.966122 5
1.351717 -1.076705 10.074626 5
1.527306 -2.193912 10.705591 5
-1.450668 -2.429631 9.447974 5
0.078743 -1.779601 11.932416 5
1.127683 -2.990270 11.531687 5
1.309499 -2.794984 9.801298 5
-0.720937 -2.603967 11.572141 5
0.969156 -2.362005 10.795929 5
0.334522 -1.376747 8.911961 5
0.771180 -2.258602 7.248516 4
0.173809 -1.556978 9.226986 5
-0.637726 -2.581761 9.417737 5
1.367988 -0.523169 10.309979 5
-1.040268 -2.529967 8.519932 4
0.883280 0.571194 10.837793 5
0.045574 -2.450385 9.439263 5
0.973739 -1.970439 10.106359 5
1.115983 -1.526868 10.729534 5
0.564028 -1.079029 11.168433 5
1.419428 -2.312717 10.424683 5
0.548159 -4.093361 9.014595 5
1.587397 -0.000359 11.003583 5
0.268334 -1.018503 9.811469 5
-1.279092 -2.536055 9.487376 5
0.283346 -2.361087 10.378749 5
-1.128359 -3.291782 9.938238 5
2.962905 -1.780599 9.042543 5
0.132866 -2.032725 11.181307 5
0.832095 -1.657148 9.950088 5
-1.351401 -2.604711 10.277204 5
0.929031 -3.649320 8.280082 5
2.847697 -1.244742 9.521205 5
1.064940 -2.271284 9.776010 5
-1.229837 -1.666988 9.663808 5
0.013300 -1.970329 12.775815 5
1.333763 -1.552606 9.374455 5
1.473915 -1.120698 11.615476 5
0.206005 -2.992139 13.086566 5
2.040662 -0.286925 10.111881 5
0.076789 -1.934932 9.052675 5
-0.297323 -3.457990 8.435598 5
-0.252806 -0.479900 10.341283 5
1.357074 -1.038135 9.025728 5
-0.216319 -1.594600 11.422898 5
0.448537 -2.065036 9.259773 5
0.129911 -1.751673 9.801839 5
1.446503 -3.208427 9.834091 5
-0.284603 -2.713265 9.717035 5
0.697625 -0.902975 10.801358 5
0.194077 -1.272437 10.527304 5
3.206335 -3.746937 9.712229 5
1.955936 -1.724471 8.609565 5
2.042870 -2.193927 9.732811 5
0.498261 -1.592342 11.327145 5
0.169199 -1.732684 9.616652 5
1.240751 -1.574832 8.691318 5
-0.781108 0.196996 10.496782 5
0.281832 -3.363229 10.274224 5
-0.773472 -0.813843 8.867298 4
0.644432 -0.621044 11.715543 5
1.711242 -1.960226 10.316418 5
0.813418 -3.576297 10.305064 5
0.631914 -2.988509 9.751718 5
-0.546281 -1.268985 8.653370 4
-0.608688 -3.375219 10.360847 5
0.459308 -1.568287 10.973472 5
1.080680 -1.740170 9.454152 5
1.530497 -1.578637 11.173085 5
1.001853 -0.142576 11.204979 5
2.120427 -1.984600 9.087491 5
0.935306 -1.128949 10.390242 5
0.297541 -1.802316 9.108934 5
2.128011 1.359149 10.425898 5
0.913173 -0.770695 10.232445 5
2.664029 -2.833247 11.889390 5
2.318838 -3.004832 11.165674 5
-1.497626 -0.848687 9.400448 4
0.122821 0.040941 11.051849 5
-1.605098 -1.305434 10.296076 5
-0.437045 -1.771743 8.807116 5
1.335003 -3.303712 10.039841 5
0.359106 -1.200483 9.303540 5
1.418947 -2.280489 10.432068 5
-0.228796 -1.803709 10.023220 5
1.109997 -1.058136 8.952058 5
0.375923 -3.787159 10.805124 5
0.327364 -1.778013 10.660454 5
1.638421 -3.602959 10.091580 5
-0.331452 -1.153954 11.094003 5
0.128015 -2.345647 9.092072 5
2.260147 -2.153026 9.400360 5
2.619595 -2.905440 10.172450 5
1.640566 -2.297156 10.001722 5
0.186584 -2.746169 10.488054 5
-1.907253 -1.889838 9.881176 4
-0.536551 -2.518254 11.084832 5
0.024148 -2.776684 11.975261 5
0.559674 -1.049134 10.634945 5
0.339164 -2.692179 10.070812 5
-0.415296 -1.607533 11.563264 5
3.052280 -1.972134 9.186200 5
-0.923651 -3.634297 11.618242 5
2.021578 -1.760684 10.699918 5
2.097174 -1.277535 12.050593 5
1.465285 -1.323651 8.889480 5
-1.137536 -2.601016 10.181790 5
0.345160 -1.941791 10.837079 5
0.195201 -1.759817 11.889542 5
1.082761 -2.144620 8.381426 5
1.776913 -1.371562 10.067827 5
-0.504192 -0.679870 11.443488 5
2.114635 -0.789492 11.119409 5
1.998782 -3.397950 9.150753 5
-0.901417 -2.602707 9.516437 5
1.049816 -2.108744 7.705142 5
-0.614779 -2.988072 7.680185 4
1.620752 -1.695752 9.616140 5
1.139471 -0.661518 10.428290 5
0.226649 -2.374145 9.881622 5
0.348854 -1.631696 12.127412 5
-0.107397 -2.595079 10.153470 5
-0.834148 -1.083208 10.549539 5
-0.434431 -3.101937 10.130730 5
0.173382 -1.968093 8.995456 5
2.819335 -1.533027 9.721174 5
-0.760410 -0.927990 9.757356 5
1.516170 -2.136075 8.037624 5
-0.551648 -2.838812 10.229899 5
0.478549 -2.527692 9.764399 5
0.614498 -1.316962 10.562716 5
-0.543285 0.132167 7.950610 4
-0.866754 -2.620660 8.635280 4
1.013267 -2.262407 11.590865 5
1.954584 -2.562445 9.906831 5
0.264807 -2.135987 9.123320 5
1.796766 -2.319623 9.321923 5
0.677775 -1.678388 11.851876 5
0.998626 -0.169315 10.273747 5
0.101363 -1.988826 9.270494 5
-1.776788 -1.080498 10.378592 5
0.455956 -0.723594 9.881302 5
-0.071440 -0.987544 10.512886 5
0.741603 -0.267673 10.664567 5
0.888944 -1.528111 9.182320 5
0.251063 -3.210460 10.031958 5
0.063572 -0.825622 10.143300 5
1.061898 -3.040434 10.135240 5
-0.025778 -2.212567 9.687599 5
0.730691 -2.146845 10.252855 5
1.192691 -0.505105 10.580478 5
0.297803 -2.649001 10.052452 5
1.252038 -1.425856 10.228696 5
0.371667 -0.490520 9.475160 5
0.364864 -2.497823 9.913075 5
1.636958 -2.530783 8.051686 5
1.071476 -1.787629 10.819643 5
-0.001924 -2.136120 11.500195 5
1.037798 -2.704928 11.106474 5
0.619724 -1.482098 9.545439 5
0.216968 -1.487823 11.120080 5
-0.198116 -0.827347 9.815049 5
0.212763 -0.514541 11.032303 5
1.033688 -2.065381 9.854330 5
-0.567857 -1.108536 10.594238 5
0.934913 -3.431433 10.410136 5
0.957980 -2.812629 7.810473 5
0.985522 -3.390843 10.558592 5
1.219824 -2.369380 9.364582 5
0.899960 -1.064562 10.169953 5
-1.602654 -0.903470 9.205026 4
1.162626 -0.955706 11.826052 5
1.486088 -0.093884 10.512662 5
2.518464 -2.348099 9.077863 5
-0.893722 -3.032230 10.660341 5
2.057856 -4.427113 10.348321 5
0.017735 -1.680217 10.949514 5
0.614159 -1.515971 9.160983 5
-0.646196 -1.717365 9.260888 5
-0.134039 -2.396746 8.940889 5
0.902120 -0.458424 9.352675 5
-0.140467 -2.929011 10.858459 5
-1.127133 0.681230 11.807083 5
1.485248 -1.798133 11.324207 5
0.087852 -2.183002 9.143367 5
1.340980 -0.844354 9.333585 5
-0.645837 -1.893630 9.783835 5
0.685675 -0.621432 9.490131 5
1.434678 -0.269627 11.131807 5
-0.678752 -3.202238 9.343093 5
0.879922 -1.129441 10.394946 5
0.198730 -1.648823 9.809388 5
-0.674565 -0.799785 10.660630 5
1.460280 -3.650129 9.659664 5
3.370691 -0.767633 10.584240 5
-0.122237 -1.500565 9.151119 5
1.714859 -0.216575 9.223173 5
0.425864 -3.987055 9.557836 5
0.724959 -1.920643 9.884746 5
0.955680 -1.996197 11.052553 5
0.430666 -1.684945 10.253700 5
-0.671460 0.636413 10.184577 5
1.178201 -1.499630 10.360596 5
1.034434 -0.270669 8.732131 5
0.703979 -2.787856 9.876014 5
1.029870 -3.221953 10.605492 5
-0.081043 -2.287204 9.558869 5
1.017212 -2.764902 9.303677 5
2.312159 -2.331339 10.599136 5
2.248906 -1.365987 9.504013 5
0.198309 -1.930895 9.893318 5
0.848586 -2.859390 9.665628 5
0.371180 -0.509063 10.944341 5
0.886584 -2.729002 11.010664 5
1.385000 -0.655724 9.736155 5
0.682770 -1.298032 8.799120 5
0.326223 -3.240796 10.449908 5
2.223028 -0.993682 9.670607 5
-0.904169 -0.776820 11.464659 5
-0.379072 -1.396905 10.746751 5
0.817827 -2.123783 9.151346 5
1.602724 -1.439298 9.461926 5
0.235061 -0.299430 9.209623 5
0.596137 -1.158272 10.938016 5
-0.288750 -1.613318 8.854132 5
-0.136129 -2.871245 10.803912 5
1.013636 -2.618344 8.587321 5
1.262665 -2.766701 9.179141 5
0.376198 -2.010492 10.363893 5
0.624147 -1.687497 8.857058 5
1.296760 -1.405842 11.155568 5
1.477876 -1.102678 11.009712 5
0.703965 -1.643006 9.186201 5
1.026422 -0.603954 9.791902 5
-0.770842 -1.593017 10.140859 5
-0.687599 -3.944444 10.216196 5
0.567168 -3.514573 8.492516 5
1.471939 -1.116510 8.442758 5
2.628540 -0.877581 10.015298 5
-0.061115 -2.096678 9.947734 5
1.067749 -0.177736 7.568322 4
0.647062 -3.311131 9.632281 5
1.612885 -2.429705 9.843352 5
0.773586 -2.222356 9.569220 5
2.628749 -2.516667 10.329575 5
1.620545 -2.361143 10.312772 5
0.297727 -2.678834 10.904449 5
0.395870 -1.090897 10.006152 5
0.040388 -1.935175 10.514926 5
0.586093 -3.964850 9.527167 5
1.804699 -1.345215 8.362642 5
-0.315672 -1.518928 10.706261 5
1.620648 -0.316012 8.990630 5
1.389433 -1.663484 10.056472 5
-0.167918 -2.493632 12.175615 5
1.464127 -0.582079 11.643201 5
1.474683 -2.677553 11.109543 5
2.505266 -2.378697 9.046491 5
0.074673 -2.433866 10.568285 5
-0.877611 -2.595162 10.284226 5
-0.455706 -1.541163 10.737201 5
1.159404 -1.794405 10.834424 5
1.695611 -3.738260 8.413855 5
2.386457 -1.466766 10.004545 5
-0.636299 -2.728714 9.839463 5
1.719597 -1.903345 11.748638 5
1.502233 -2.377601 8.793055 5
0.108223 -1.658938 9.021738 5
0.529274 -1.433343 9.558704 5
3.023647 -2.662884 10.724293 5
-0.118866 -1.446676 10.292762 5
1.189738 -1.946544 10.281582 5
0.163954 -2.489250 10.624589 5
0.025479 -1.966648 9.612321 5
2.426291 -0.971859 10.850346 5
0.675428 -1.069890 9.075960 5
0.988655 -2.493151 10.366905 5
-0.327997 -2.337876 9.865450 5
0.966074 -1.051353 10.307208 5
-0.801610 -2.101799 10.120797 5
-0.722221 -0.692614 9.599987 5
0.800874 -3.206989 7.440538 5
0.041760 -1.401013 9.521457 5
1.540809 -1.611845 9.551926 5
-0.163789 -1.092094 10.008352 5
1.633959 -1.431180 9.030715 5
0.424085 -1.070477 9.313319 5
-0.039141 -2.645598 9.290844 5
0.238977 -0.418990 10.039368 5
2.310227 -1.656518 10.254680 5
1.328269 -1.042197 9.878795 5
1.716712 -2.598127 10.949872 5
2.046804 -0.675863 10.880376 5
2.680629 -1.915476 8.492461 5
1.766241 -3.383712 11.339072 5
0.968237 -1.884471 10.012932 5
0.255678 -2.962483 10.568274 5
1.834586 -3.505876 10.319406 5
-0.860514 -1.897921 8.943804 4
1.462510 -1.443825 10.356792 5
1.896862 -3.912127 10.781847 5
0.599635 -0.361301 8.723249 5
0.214095 -1.224267 10.739211 5
-0.516022 -1.414590 10.322142 5
0.173464 -1.745990 10.367228 5
-0.921007 0.316581 10.574470 5
0.687393 -2.078946 10.199744 5
-0.204839 -1.875530 11.981815 5
1.522385 -1.935550 11.043633 5
-0.370672 -1.911792 8.178404 4
0.395765 -2.075229 10.898186 5
1.522606 -1.712362 10.005346 5
0.026237 -3.231811 8.836068 5
0.017863 -2.026073 8.216730 5
1.947411 -1.707954 10.916946 5
0.660391 -3.449852 9.162921 5
3.882978 -1.691012 10.561739 5
0.559412 -2.315293 10.592314 5
0.229172 -1.210075 10.255763 5
1.257510 -3.714835 10.896140 5
1.286234 -1.297186 10.690578 5
1.028713 -2.512368 8.582523 5
0.809608 -2.370915 10.750926 5
0.930314 -1.915538 11.094174 5
1.080236 -1.693774 8.898024 5
1.367777 -2.188843 10.362101 5
1.266020 -3.573922 8.982309 5
2.095092 -1.075373 9.284558 5
0.639626 -3.578509 10.197696 5
-0.169930 -2.057507 10.701930 5
0.249244 -2.215144 10.126243 5
0.423168 -1.792391 9.650971 5
-0.959796 -2.419967 9.515356 5
0.240338 -2.049511 10.386421 5
1.450393 -2.386858 10.155170 5
-0.064732 -2.279667 10.122332 5
2.138115 -3.491915 8.967775 5
0.927595 -1.785714 10.793058 5
-1.134079 -1.520098 11.950842 5
1.163176 -2.753972 11.195191 5
0.450664 -0.721357 9.804693 5
1.249751 -2.210918 8.610927 5
-0.486994 -0.163687 9.354913 5
1.455378 -3.018805 9.909427 5
0.670568 -4.262003 10.897345 5
0.578246 -2.924357 9.452030 5
0.084247 -3.622297 10.400159 5
1.649118 -1.537949 10.119855 5
-0.356437 -0.741447 9.914073 5
-0.062909 -2.258476 10.504896 5
0.644600 -2.047547 8.928539 5
2.517057 -2.230547 9.962176 5
0.013885 -0.853249 9.637155 5
-0.453256 -0.120075 8.918101 4

